LHC Constraints on a $B-L$ Gauge Model using Contur

The large and growing library of measurements from the Large Hadron Collider has significant power to constrain extensions of the Standard Model. We consider such constraints on a well-motivated model involving a gauged and spontaneously-broken $B-L$ symmetry, within the Contur framework. The model contains an extra Higgs boson, a gauge boson, and right-handed neutrinos with Majorana masses. This new particle content implies a varied phenomenology highly dependent on the parameters of the model, very well-suited to a general study of this kind. We find that existing LHC measurements significantly constrain the model in interesting regions of parameter space. Other regions remain open, some of which are within reach of future LHC data.

==> ConturPlots/CaseB/CrossChecks/Theory_prediction.dat <==
9.999999999999997e-6	1.	3.10730154935721e-7
9.999999999999997e-6	1.2	2.157483738933079e-7
9.999999999999997e-6	1.44	1.4978881124077668e-7
9.999999999999997e-6	1.728	1.039835702199799e-7
9.999999999999997e-6	2.0736	7.217439064606016e-8
9.999999999999997e-6	2.4883199999999994	5.008470503638818e-8
9.999999999999997e-6	2.9859839999999997	3.474467786756937e-8
9.999999999999997e-6	3.5831807999999987	2.4091927680808847e-8
9.999999999999997e-6	4.2998169599999985	1.669425133666876e-8
9.999999999999997e-6	5.1597803519999985	1.1557072226864597e-8
9.999999999999997e-6	6.191736422399997	7.989724906520138e-9
9.999999999999997e-6	7.430083706879996	5.512598820163112e-9
9.999999999999997e-6	8.916100448255998	3.792657030904989e-9
9.999999999999997e-6	10.699320537907195	2.5986606350952683e-9
9.999999999999997e-6	12.839184645488631	1.770078675781601e-9
9.999999999999997e-6	15.407021574586363	1.1955029001988418e-9
9.999999999999997e-6	18.48842588950363	7.976636845084158e-10
9.999999999999997e-6	22.186111067404354	5.230289124713157e-10
9.999999999999997e-6	26.62333328088523	3.34578942380179e-10
9.999999999999997e-6	31.947999937062274	2.0676551215765377e-10
9.999999999999997e-6	38.33759992447472	1.21920205869671e-10
9.999999999999997e-6	46.005119909369675	6.743976275589549e-11
9.999999999999997e-6	55.20614389124358	3.2339735722746595e-11
9.999999999999997e-6	66.24737266949231	0.+2.0491278551165425*^-11*I
9.999999999999997e-6	79.4968472033908	0.+5.201070033520063*^-11*I
9.999999999999997e-6	95.3962166440689	0.+1.079614972275709*^-10*I
9.999999999999997e-6	114.4754599728827	0.+2.2153583375605028*^-10*I
9.999999999999997e-6	137.37055196745928	0.+4.4081106696890957*^-10*I
9.999999999999997e-6	164.84466236095105	0.+8.469981499324847*^-10*I
9.999999999999997e-6	197.8135948331413	0.+1.5802163188005832*^-9*I
9.999999999999997e-6	237.37631379976963	0.+2.8830834861876986*^-9*I
9.999999999999997e-6	284.85157655972336	0.+5.175748568168888*^-9*I
9.999999999999997e-6	341.82189187166813	0.+9.185447703365379*^-9*I
9.999999999999997e-6	410.18627024600187	0.+1.6170356031225336*^-8*I
9.999999999999997e-6	492.22352429520197	0.+2.8306422162234984*^-8*I
9.999999999999997e-6	590.6682291542426	0.+4.935586188746623*^-8*I
9.999999999999997e-6	708.8018749850912	0.+8.582237853508122*^-8*I
9.999999999999997e-6	850.5622499821089	0.+1.4894746501839595*^-7*I
9.999999999999997e-6	1020.674699978531	0.+2.58160113950836*^-7*I
9.999999999999997e-6	1224.8096399742376	0.+4.470380381447319*^-7*I
9.999999999999997e-6	1469.7715679690841	0.+7.736088057939713*^-7*I
9.999999999999997e-6	1763.7258815629013	0.+1.338150377534419*^-6*I
9.999999999999997e-6	2116.471057875482	0.+2.3139506449274285*^-6*I
9.999999999999997e-6	2539.7652694505773	0.+4.000460165296146*^-6*I
9.999999999999997e-6	3047.718323340691	0.+6.915140390107411*^-6*I
9.999999999999997e-6	3657.26198800883	0.+0.000011952177766501872*I
9.999999999999997e-6	4388.714385610597	0.+0.000020656742140002945*I
9.999999999999997e-6	5266.457262732718	0.+0.00003569890579653986*I
9.999999999999997e-6	6319.748715279263	0.+0.0000616925761934803*I
9.999999999999997e-6	7583.698458335118	0.+0.00010661061247042442*I
9.999999999999997e-6	9100.438150002128	0.+0.00018423014768162704*I
0.000012	1.	4.4745142310743853e-7
0.000012	1.2	3.1067765840636353e-7
0.000012	1.44	2.1569588818671856e-7
0.000012	1.728	1.4973634111677117e-7
0.000012	2.0736	1.0393112253032669e-7
0.000012	2.4883199999999994	7.212197525239903e-8
0.000012	2.9859839999999997	5.0032336129299926e-8
0.000012	3.5831807999999987	3.469237586036476e-8
0.000012	4.2998169599999985	2.403972192480303e-8
0.000012	5.1597803519999985	1.6642184006685026e-8
0.000012	6.191736422399997	1.1505203865389005e-8
0.000012	7.430083706879996	7.938142301034886e-9
0.000012	8.916100448255998	5.461426124503187e-9
0.000012	10.699320537907195	3.742071314537188e-9
0.000012	12.839184645488631	2.5489132931255065e-9
0.000012	15.407021574586363	1.721524176286333e-9
0.000012	18.48842588950363	1.1486357056921195e-9
0.000012	22.186111067404354	7.531616339586952e-10
0.000012	26.62333328088523	4.81793677027458e-10
0.000012	31.947999937062274	2.9774233750702154e-10
0.000012	38.33759992447472	1.7556509645232638e-10
0.000012	46.005119909369675	9.711325836848956e-11
0.000012	55.20614389124358	4.6569219440755126e-11
0.000012	66.24737266949231	0.+2.950744111367823*^-11*I
0.000012	79.4968472033908	0.+7.489540848268896*^-11*I
0.000012	95.3962166440689	0.+1.554645560077022*^-10*I
0.000012	114.4754599728827	0.+3.190116006087126*^-10*I
0.000012	137.37055196745928	0.+6.347679364352302*^-10*I
0.000012	164.84466236095105	0.+1.219677335902779*^-9*I
0.000012	197.8135948331413	0.+2.275511499072841*^-9*I
0.000012	237.37631379976963	0.+4.151640220110288*^-9*I
0.000012	284.85157655972336	0.+7.453077938163202*^-9*I
0.000012	341.82189187166813	0.+1.3227044692846154*^-8*I
0.000012	410.18627024600187	0.+2.32853126849645*^-8*I
0.000012	492.22352429520197	0.+4.07612479136184*^-8*I
0.000012	590.6682291542426	0.+7.10724411179514*^-8*I
0.000012	708.8018749850912	0.+1.2358422509051706*^-7*I
0.000012	850.5622499821089	0.+2.1448434962649026*^-7*I
0.000012	1020.674699978531	0.+3.71750564089204*^-7*I
0.000012	1224.8096399742376	0.+6.437347749284144*^-7*I
0.000012	1469.7715679690841	0.+1.1139966803433193*^-6*I
0.000012	1763.7258815629013	0.+1.926936543649565*^-6*I
0.000012	2116.471057875482	0.+3.3320889286954995*^-6*I
0.000012	2539.7652694505773	0.+5.760662638026454*^-6*I
0.000012	3047.718323340691	0.+9.957802161754675*^-6*I
0.000012	3657.26198800883	0.+0.000017211135983762704*I
0.000012	4388.714385610597	0.+0.000029745708681604262*I
0.000012	5266.457262732718	0.+0.000051406424347017434*I
0.000012	6319.748715279263	0.+0.00008883730971861168*I
0.000012	7583.698458335118	0.+0.00015351928195741124*I
0.000012	9100.438150002128	0.+0.00026529141266154314*I
0.000014400000000000004	1.	6.443300492747118e-7
0.000014400000000000004	1.2	4.4737582810516367e-7
0.000014400000000000004	1.44	3.106020789888749e-7
0.000014400000000000004	1.728	2.1562033120815054e-7
0.000014400000000000004	2.0736	1.4966081644367054e-7
0.000014400000000000004	2.4883199999999994	1.0385564436345464e-7
0.000014400000000000004	2.9859839999999997	7.204656402619192e-8
0.000014400000000000004	3.5831807999999987	4.9957021238925275e-8
0.000014400000000000004	4.2998169599999985	3.461719957171638e-8
0.000014400000000000004	5.1597803519999985	2.3964744969626452e-8
0.000014400000000000004	6.191736422399997	1.6567493566160174e-8
0.000014400000000000004	7.430083706879996	1.1430924913490243e-8
0.000014400000000000004	8.916100448255998	7.864453619284593e-9
0.000014400000000000004	10.699320537907195	5.388582692933553e-9
0.000014400000000000004	12.839184645488631	3.6704351421007317e-9
0.000014400000000000004	15.407021574586363	2.4789948138523204e-9
0.000014400000000000004	18.48842588950363	1.6540354161966528e-9
0.000014400000000000004	22.186111067404354	1.0845527529005216e-9
0.000014400000000000004	26.62333328088523	6.937828949195398e-10
0.000014400000000000004	31.947999937062274	4.287489660101113e-10
0.000014400000000000004	38.33759992447472	2.5281373889135003e-10
0.000014400000000000004	46.005119909369675	1.3984309205062504e-10
0.000014400000000000004	55.20614389124358	6.705967599468741e-11
0.000014400000000000004	66.24737266949231	0.+4.2490715203696676*^-11*I
0.000014400000000000004	79.4968472033908	0.+1.0784938821507216*^-10*I
0.000014400000000000004	95.3962166440689	0.+2.2386896065109125*^-10*I
0.000014400000000000004	114.4754599728827	0.+4.5937670487654627*^-10*I
0.000014400000000000004	137.37055196745928	0.+9.14065828466732*^-10*I
0.000014400000000000004	164.84466236095105	0.+1.7563353637000022*^-9*I
0.000014400000000000004	197.8135948331413	0.+3.2767365586648924*^-9*I
0.000014400000000000004	237.37631379976963	0.+5.978361916958818*^-9*I
0.000014400000000000004	284.85157655972336	0.+1.0732432230955018*^-8*I
0.000014400000000000004	341.82189187166813	0.+1.9046944357698467*^-8*I
0.000014400000000000004	410.18627024600187	0.+3.3530850266348904*^-8*I
0.000014400000000000004	492.22352429520197	0.+5.8696196995610515*^-8*I
0.000014400000000000004	590.6682291542426	0.+1.0234431520985008*^-7*I
0.000014400000000000004	708.8018749850912	0.+1.779612841303446*^-7*I
0.000014400000000000004	850.5622499821089	0.+3.088574634621462*^-7*I
0.000014400000000000004	1020.674699978531	0.+5.353208122884541*^-7*I
0.000014400000000000004	1224.8096399742376	0.+9.26978075896917*^-7*I
0.000014400000000000004	1469.7715679690841	0.+1.6041552196943806*^-6*I
0.000014400000000000004	1763.7258815629013	0.+2.7747886228553742*^-6*I
0.000014400000000000004	2116.471057875482	0.+4.798208057321522*^-6*I
0.000014400000000000004	2539.7652694505773	0.+8.295354198758096*^-6*I
0.000014400000000000004	3047.718323340691	0.+0.000014339235112926741*I
0.000014400000000000004	3657.26198800883	0.+0.000024784035816618306*I
0.000014400000000000004	4388.714385610597	0.+0.000042833820501510154*I
0.000014400000000000004	5266.457262732718	0.+0.00007402525105970515*I
0.000014400000000000004	6319.748715279263	0.+0.0001279257259948009*I
0.000014400000000000004	7583.698458335118	0.+0.0002210677660186723*I
0.000014400000000000004	9100.438150002128	0.+0.00038201963423262225*I
0.00001727999999999998	1.	9.278352709555822e-7
0.00001727999999999998	1.2	6.442211924714339e-7
0.00001727999999999998	1.44	4.4726699374397853e-7
0.00001727999999999998	1.728	3.1049327693973583e-7
0.00001727999999999998	2.0736	2.155115756788849e-7
0.00001727999999999998	2.4883199999999994	1.4955212788337426e-7
0.00001727999999999998	2.9859839999999997	1.0374705219771608e-7
0.00001727999999999998	3.5831807999999987	7.19381105840522e-8
0.00001727999999999998	4.2998169599999985	4.9848767383271444e-8
0.00001727999999999998	5.1597803519999985	3.4509232756261994e-8
0.00001727999999999998	6.191736422399997	2.3857190735270584e-8
0.00001727999999999998	7.430083706879996	1.6460531875425902e-8
0.00001727999999999998	8.916100448255998	1.1324813211769781e-8
0.00001727999999999998	10.699320537907195	7.759559077824295e-9
0.00001727999999999998	12.839184645488631	5.2854266046250375e-9
0.00001727999999999998	15.407021574586363	3.5697525319473315e-9
0.00001727999999999998	18.48842588950363	2.381810999323173e-9
0.00001727999999999998	22.186111067404354	1.5617559641767465e-9
0.00001727999999999998	26.62333328088523	9.990473686841346e-10
0.00001727999999999998	31.947999937062274	6.173985110545584e-10
0.00001727999999999998	38.33759992447472	3.6405178400354307e-10
0.00001727999999999998	46.005119909369675	2.0137405255289947e-10
0.00001727999999999998	55.20614389124358	9.656593343234958e-11
0.00001727999999999998	66.24737266949231	0.+6.118662989332302*^-11*I
0.00001727999999999998	79.4968472033908	0.+1.5530311902970345*^-10*I
0.00001727999999999998	95.3962166440689	0.+3.2237130333757047*^-10*I
0.00001727999999999998	114.4754599728827	0.+6.615024550222248*^-10*I
0.00001727999999999998	137.37055196745928	0.+1.3162547929920902*^-9*I
0.00001727999999999998	164.84466236095105	0.+2.529122923727996*^-9*I
0.00001727999999999998	197.8135948331413	0.+4.718500644477432*^-9*I
0.00001727999999999998	237.37631379976963	0.+8.608841160420673*^-9*I
0.00001727999999999998	284.85157655972336	0.+1.5454702412575176*^-8*I
0.00001727999999999998	341.82189187166813	0.+2.7427599875085716*^-8*I
0.00001727999999999998	410.18627024600187	0.+4.8284424383542276*^-8*I
0.00001727999999999998	492.22352429520197	0.+8.45225236736789*^-8*I
0.00001727999999999998	590.6682291542426	0.+1.473758139021837*^-7*I
0.00001727999999999998	708.8018749850912	0.+2.562642491476955*^-7*I
0.00001727999999999998	850.5622499821089	0.+4.4475474738548916*^-7*I
0.00001727999999999998	1020.674699978531	0.+7.708619696953717*^-7*I
0.00001727999999999998	1224.8096399742376	0.+1.3348484292915567*^-6*I
0.00001727999999999998	1469.7715679690841	0.+2.3099835163599016*^-6*I
0.00001727999999999998	1763.7258815629013	0.+3.9956956169117275*^-6*I
0.00001727999999999998	2116.471057875482	0.+6.909419602542972*^-6*I
0.00001727999999999998	2539.7652694505773	0.+0.000011945310046211625*I
0.00001727999999999998	3047.718323340691	0.+0.00002064849856261445*I
0.00001727999999999998	3657.26198800883	0.+0.00003568901157593026*I
0.00001727999999999998	4388.714385610597	0.+0.00006168070152217444*I
0.00001727999999999998	5266.457262732718	0.+0.0001065963615259751*I
0.00001727999999999998	6319.748715279263	0.+0.00018421304543251273*I
0.00001727999999999998	7583.698458335118	0.+0.00031833758306688717*I
0.00001727999999999998	9100.438150002128	0.+0.0005501082732949744*I
0.000020735999999999982	1.	1.3360827901760395e-6
0.000020735999999999982	1.2	9.276785171588653e-7
0.000020735999999999982	1.44	6.440644709913294e-7
0.000020735999999999982	1.728	4.471103187932199e-7
0.000020735999999999982	2.0736	3.1033666897759444e-7
0.000020735999999999982	2.4883199999999994	2.1535506415205904e-7
0.000020735999999999982	2.9859839999999997	1.4939575516471123e-7
0.000020735999999999982	3.5831807999999987	1.0359087924103522e-7
0.000020735999999999982	4.2998169599999985	7.178222503191093e-8
0.000020735999999999982	5.1597803519999985	4.96932951690173e-8
0.000020735999999999982	6.191736422399997	3.435435465878966e-8
0.000020735999999999982	7.430083706879996	2.370316590061331e-8
0.000020735999999999982	8.916100448255998	1.6307731024948498e-8
0.000020735999999999982	10.699320537907195	1.1173765072066992e-8
0.000020735999999999982	12.839184645488631	7.61101431066006e-9
0.000020735999999999982	15.407021574586363	5.140443646004159e-9
0.000020735999999999982	18.48842588950363	3.429807839025371e-9
0.000020735999999999982	22.186111067404354	2.2489285884145166e-9
0.000020735999999999982	26.62333328088523	1.4386282109051547e-9
0.000020735999999999982	31.947999937062274	8.890538559185646e-10
0.000020735999999999982	38.33759992447472	5.242345689651023e-10
0.000020735999999999982	46.005119909369675	2.899786356761754e-10
0.000020735999999999982	55.20614389124358	1.3905494414258349e-10
0.000020735999999999982	66.24737266949231	0.+8.810874704638521*^-11*I
0.000020735999999999982	79.4968472033908	0.+2.236364914027731*^-10*I
0.000020735999999999982	95.3962166440689	0.+4.642146768061018*^-10*I
0.000020735999999999982	114.4754599728827	0.+9.525635352320043*^-10*I
0.000020735999999999982	137.37055196745928	0.+1.895406901908611*^-9*I
0.000020735999999999982	164.84466236095105	0.+3.6419370101683173*^-9*I
0.000020735999999999982	197.8135948331413	0.+6.794640928047505*^-9*I
0.000020735999999999982	237.37631379976963	0.+1.2396731271005776*^-8*I
0.000020735999999999982	284.85157655972336	0.+2.2254771474108272*^-8*I
0.000020735999999999982	341.82189187166813	0.+3.949574382012346*^-8*I
0.000020735999999999982	410.18627024600187	0.+6.952957111230092*^-8*I
0.000020735999999999982	492.22352429520197	0.+1.2171243409009771*^-7*I
0.000020735999999999982	590.6682291542426	0.+2.1222117201914463*^-7*I
0.000020735999999999982	708.8018749850912	0.+3.6902051877268175*^-7*I
0.000020735999999999982	850.5622499821089	0.+6.404468362351048*^-7*I
0.000020735999999999982	1020.674699978531	0.+1.1100412363613358*^-6*I
0.000020735999999999982	1224.8096399742376	0.+1.922181738179843*^-6*I
0.000020735999999999982	1469.7715679690841	0.+3.3263762635582595*^-6*I
0.000020735999999999982	1763.7258815629013	0.+5.753801688352893*^-6*I
0.000020735999999999982	2116.471057875482	0.+9.949564227661884*^-6*I
0.000020735999999999982	2539.7652694505773	0.+0.00001720124646654475*I
0.000020735999999999982	3047.718323340691	0.+0.000029733837930164824*I
0.000020735999999999982	3657.26198800883	0.+0.00005139217666933959*I
0.000020735999999999982	4388.714385610597	0.+0.00008882021019193124*I
0.000020735999999999982	5266.457262732718	0.+0.00015349876059740425*I
0.000020735999999999982	6319.748715279263	0.+0.00026526678542281853*I
0.000020735999999999982	7583.698458335118	0.+0.00045840611961631784*I
0.000020735999999999982	9100.438150002128	0.+0.0007921559135447637*I
0.000024883199999999986	1.	1.9239592178534982e-6
0.000024883199999999986	1.2	1.335857064708767e-6
0.000024883199999999986	1.44	9.274528382275152e-7
0.000024883199999999986	1.728	6.438388590622371e-7
0.000024883199999999986	2.0736	4.468848033277363e-7
0.000024883199999999986	2.4883199999999994	3.1011129237896523e-7
0.000024883199999999986	2.9859839999999997	2.1512988743718434e-7
0.000024883199999999986	3.5831807999999987	1.491708661070908e-7
0.000024883199999999986	4.2998169599999985	1.0336640404595179e-7
0.000024883199999999986	5.1597803519999985	7.155834504338495e-8
0.000024883199999999986	6.191736422399997	4.9470270708657144e-8
0.000024883199999999986	7.430083706879996	3.413255889688319e-8
0.000024883199999999986	8.916100448255998	2.3483132675925845e-8
0.000024883199999999986	10.699320537907195	1.609022170377648e-8
0.000024883199999999986	12.839184645488631	1.0959860607350491e-8
0.000024883199999999986	15.407021574586363	7.402238850245995e-9
0.000024883199999999986	18.48842588950363	4.938923288196538e-9
0.000024883199999999986	22.186111067404354	3.2384571673169057e-9
0.000024883199999999986	26.62333328088523	2.071624623703424e-9
0.000024883199999999986	31.947999937062274	1.280237552522734e-9
0.000024883199999999986	38.33759992447472	7.548977793097477e-10
0.000024883199999999986	46.005119909369675	4.1756923537369284e-10
0.000024883199999999986	55.20614389124358	2.0023911956532032e-10
0.000024883199999999986	66.24737266949231	0.+1.2687659574679477*^-10*I
0.000024883199999999986	79.4968472033908	0.+3.220365476199935*^-10*I
0.000024883199999999986	95.3962166440689	0.+6.68469134600787*^-10*I
0.000024883199999999986	114.4754599728827	0.+1.3716914907340873*^-9*I
0.000024883199999999986	137.37055196745928	0.+2.7293859387484016*^-9*I
0.000024883199999999986	164.84466236095105	0.+5.24438929464238*^-9*I
0.000024883199999999986	197.8135948331413	0.+9.784282936388414*^-9*I
0.000024883199999999986	237.37631379976963	0.+1.785129303024833*^-8*I
0.000024883199999999986	284.85157655972336	0.+3.204687092271593*^-8*I
0.000024883199999999986	341.82189187166813	0.+5.6873871100977814*^-8*I
0.000024883199999999986	410.18627024600187	0.+1.0012258240171338*^-7*I
0.000024883199999999986	492.22352429520197	0.+1.752659050897408*^-7*I
0.000024883199999999986	590.6682291542426	0.+3.0559848770756844*^-7*I
0.000024883199999999986	708.8018749850912	0.+5.31389547032662*^-7*I
0.000024883199999999986	850.5622499821089	0.+9.222434441785513*^-7*I
0.000024883199999999986	1020.674699978531	0.+1.5984593803603247*^-6*I
0.000024883199999999986	1224.8096399742376	0.+2.767941702978975*^-6*I
0.000024883199999999986	1469.7715679690841	0.+4.789981819523898*^-6*I
0.000024883199999999986	1763.7258815629013	0.+8.285474431228168*^-6*I
0.000024883199999999986	2116.471057875482	0.+0.000014327372487833123*I
0.000024883199999999986	2539.7652694505773	0.+0.000024769794911824457*I
0.000024883199999999986	3047.718323340691	0.+0.000042816726619437374*I
0.000024883199999999986	3657.26198800883	0.+0.00007400473440384907*I
0.000024883199999999986	4388.714385610597	0.+0.00012790110267638108*I
0.000024883199999999986	5266.457262732718	0.+0.00022103821526026223*I
0.000024883199999999986	6319.748715279263	0.+0.0003819841710088588*I
0.000024883199999999986	7583.698458335118	0.+0.0006601048122474981*I
0.000024883199999999986	9100.438150002128	0.+0.0011407045155044605*I
0.00002985983999999999	1.	2.7705012737090384e-6
0.00002985983999999999	1.2	1.9236341731806254e-6
0.00002985983999999999	1.44	1.3355320870476223e-6
0.00002985983999999999	1.728	9.271279570496219e-7
0.00002985983999999999	2.0736	6.435141167919406e-7
0.00002985983999999999	2.4883199999999994	4.4656026102571014e-7
0.00002985983999999999	2.9859839999999997	3.0978703790954554e-7
0.00002985983999999999	3.5831807999999987	2.1480604719421085e-7
0.00002985983999999999	4.2998169599999985	1.4884762182617064e-7
0.00002985983999999999	5.1597803519999985	1.0304401686247437e-7
0.00002985983999999999	6.191736422399997	7.123718982046633e-8
0.00002985983999999999	7.430083706879996	4.9150884811511824e-8
0.00002985983999999999	8.916100448255998	3.381571105333324e-8
0.00002985983999999999	10.699320537907195	2.316991925343814e-8
0.00002985983999999999	12.839184645488631	1.5782199274584715e-8
0.00002985983999999999	15.407021574586363	1.0659223944354238e-8
0.00002985983999999999	18.48842588950363	7.112049535003018e-9
0.00002985983999999999	22.186111067404354	4.6633783209363466e-9
0.00002985983999999999	26.62333328088523	2.983139458132932e-9
0.00002985983999999999	31.947999937062274	1.843542075632738e-9
0.00002985983999999999	38.33759992447472	1.0870528022060373e-9
0.00002985983999999999	46.005119909369675	6.012996989381179e-10
0.00002985983999999999	55.20614389124358	2.8834433217406145e-10
0.00002985983999999999	66.24737266949231	0.+1.8270229787538462*^-10*I
0.00002985983999999999	79.4968472033908	0.+4.6373262857279083*^-10*I
0.00002985983999999999	95.3962166440689	0.+9.62595553825134*^-10*I
0.00002985983999999999	114.4754599728827	0.+1.9752357466570862*^-9*I
0.00002985983999999999	137.37055196745928	0.+3.930315751797701*^-9*I
0.00002985983999999999	164.84466236095105	0.+7.55192058428503*^-9*I
0.00002985983999999999	197.8135948331413	0.+1.4089367428399323*^-8*I
0.00002985983999999999	237.37631379976963	0.+2.5705861963557603*^-8*I
0.00002985983999999999	284.85157655972336	0.+4.6147494128710966*^-8*I
0.00002985983999999999	341.82189187166813	0.+8.18983743854081*^-8*I
0.00002985983999999999	410.18627024600187	0.+1.4417651865846735*^-7*I
0.00002985983999999999	492.22352429520197	0.+2.523829033292268*^-7*I
0.00002985983999999999	590.6682291542426	0.+4.4006182229889885*^-7*I
0.00002985983999999999	708.8018749850912	0.+7.652009477270337*^-7*I
0.00002985983999999999	850.5622499821089	0.+1.3280305596171146*^-6*I
0.00002985983999999999	1020.674699978531	0.+2.301781507718869*^-6*I
0.00002985983999999999	1224.8096399742376	0.+3.985836052289727*^-6*I
0.00002985983999999999	1469.7715679690841	0.+6.897573820114415*^-6*I
0.00002985983999999999	1763.7258815629013	0.+0.000011931083180968569*I
0.00002985983999999999	2116.471057875482	0.+0.000020631416382479703*I
0.00002985983999999999	2539.7652694505773	0.+0.00003566850467302723*I
0.00002985983999999999	3047.718323340691	0.+0.00006165608633198985*I
0.00002985983999999999	3657.26198800883	0.+0.0001065668175415427*I
0.00002985983999999999	4388.714385610597	0.+0.00018417758785398882*I
0.00002985983999999999	5266.457262732718	0.+0.0003182950299747777*I
0.00002985983999999999	6319.748715279263	0.+0.0005500572062527571*I
0.00002985983999999999	7583.698458335118	0.+0.0009505509296363977*I
0.00002985983999999999	9100.438150002128	0.+0.0016426145023264239*I
0.000035831808	1.	3.989521834141017e-6
0.000035831808	1.2	2.7700332093801016e-6
0.000035831808	1.44	1.923166205348577e-6
0.000035831808	1.728	1.3350642581514561e-6
0.000035831808	2.0736	9.266603281803949e-7
0.000035831808	2.4883199999999994	6.430467758770231e-7
0.000035831808	2.9859839999999997	4.4609333458974575e-7
0.000035831808	3.5831807999999987	3.093207079596638e-7
0.000035831808	4.2998169599999985	2.1434057542968586e-7
0.000035831808	5.1597803519999985	1.483833842819632e-7
0.000035831808	6.191736422399997	1.0258155334147156e-7
0.000035831808	7.430083706879996	7.077727412857706e-8
0.000035831808	8.916100448255998	4.869462391679989e-8
0.000035831808	10.699320537907195	3.336468372495094e-8
0.000035831808	12.839184645488631	2.2726366955402004e-8
0.000035831808	15.407021574586363	1.5349282479870113e-8
0.000035831808	18.48842588950363	1.024135133040435e-8
0.000035831808	22.186111067404354	6.715264782148342e-9
0.000035831808	26.62333328088523	4.295720819711424e-9
0.000035831808	31.947999937062274	2.654700588911144e-9
0.000035831808	38.33759992447472	1.5653560351766943e-9
0.000035831808	46.005119909369675	8.658715664708903e-10
0.000035831808	55.20614389124358	4.152158383306486e-10
0.000035831808	66.24737266949231	0.+2.630913089405539*^-10*I
0.000035831808	79.4968472033908	0.+6.677749851448191*^-10*I
0.000035831808	95.3962166440689	0.+1.386137597508193*^-9*I
0.000035831808	114.4754599728827	0.+2.844339475186206*^-9*I
0.000035831808	137.37055196745928	0.+5.659654682588692*^-9*I
0.000035831808	164.84466236095105	0.+1.087476564137045*^-8*I
0.000035831808	197.8135948331413	0.+2.0288689096895038*^-8*I
0.000035831808	237.37631379976963	0.+3.701644122752297*^-8*I
0.000035831808	284.85157655972336	0.+6.645239154534381*^-8*I
0.000035831808	341.82189187166813	0.+1.179336591149877*^-7*I
0.000035831808	410.18627024600187	0.+2.0761418686819306*^-7*I
0.000035831808	492.22352429520197	0.+3.6343138079408687*^-7*I
0.000035831808	590.6682291542426	0.+6.336890241104145*^-7*I
0.000035831808	708.8018749850912	0.+1.1018893647269291*^-6*I
0.000035831808	850.5622499821089	0.+1.912364005848646*^-6*I
0.000035831808	1020.674699978531	0.+3.3145653711151726*^-6*I
0.000035831808	1224.8096399742376	0.+5.7396039152972094*^-6*I
0.000035831808	1469.7715679690841	0.+9.932506300964764*^-6*I
0.000035831808	1763.7258815629013	0.+0.000017180759780594747*I
0.000035831808	2116.471057875482	0.+0.000029709239590770793*I
0.000035831808	2539.7652694505773	0.+0.00005136264672915925*I
0.000035831808	3047.718323340691	0.+0.00008878476431806542*I
0.000035831808	3657.26198800883	0.+0.00015345621725982157*I
0.000035831808	4388.714385610597	0.+0.0002652157265097441*I
0.000035831808	5266.457262732718	0.+0.0004583448431636802*I
0.000035831808	6319.748715279263	0.+0.0007920823770039706*I
0.000035831808	7583.698458335118	0.+0.0013687933386764134*I
0.000035831808	9100.438150002128	0.+0.0023653648833500515*I
0.00004299816960000001	1.	5.744911441163068e-6
0.00004299816960000001	1.2	3.9888478215073486e-6
0.00004299816960000001	1.44	2.7693593357019532e-6
0.00004299816960000001	1.728	1.922492531738098e-6
0.00004299816960000001	2.0736	1.3343908725797693e-6
0.00004299816960000001	2.4883199999999994	9.259873572629136e-7
0.00004299816960000001	2.9859839999999997	6.423744018092343e-7
0.00004299816960000001	3.5831807999999987	4.4542181946191614e-7
0.00004299816960000001	4.2998169599999985	3.086504286187478e-7
0.00004299816960000001	5.1597803519999985	2.136720733660271e-7
0.00004299816960000001	6.191736422399997	1.477174368117191e-7
0.00004299816960000001	7.430083706879996	1.01919274745151e-7
0.00004299816960000001	8.916100448255998	7.012025844019187e-8
0.00004299816960000001	10.699320537907195	4.804514456392937e-8
0.00004299816960000001	12.839184645488631	3.27259684157789e-8
0.00004299816960000001	15.407021574586363	2.2102966771012973e-8
0.00004299816960000001	18.48842588950363	1.4747545915782275e-8
0.00004299816960000001	22.186111067404354	9.669981286293616e-9
0.00004299816960000001	26.62333328088523	6.185837980384454e-9
0.00004299816960000001	31.947999937062274	3.8227688480320485e-9
0.00004299816960000001	38.33759992447472	2.2541126906544413e-9
0.00004299816960000001	46.005119909369675	1.2468550557180827e-9
0.00004299816960000001	55.20614389124358	5.979108071961345e-10
0.00004299816960000001	66.24737266949231	0.+3.7885148487439783*^-10*I
0.00004299816960000001	79.4968472033908	0.+9.615959786085403*^-10*I
0.00004299816960000001	95.3962166440689	0.+1.9960381404117995*^-9*I
0.00004299816960000001	114.4754599728827	0.+4.095848844268139*^-9*I
0.00004299816960000001	137.37055196745928	0.+8.14990274292772*^-9*I
0.00004299816960000001	164.84466236095105	0.+1.5659662523573452*^-8*I
0.00004299816960000001	197.8135948331413	0.+2.921571229952887*^-8*I
0.00004299816960000001	237.37631379976963	0.+5.33036753676331*^-8*I
0.00004299816960000001	284.85157655972336	0.+9.569144382529516*^-8*I
0.00004299816960000001	341.82189187166813	0.+1.6982446912558236*^-7*I
0.00004299816960000001	410.18627024600187	0.+2.989644290901982*^-7*I
0.00004299816960000001	492.22352429520197	0.+5.233411883434854*^-7*I
0.00004299816960000001	590.6682291542426	0.+9.125121947189976*^-7*I
0.00004299816960000001	708.8018749850912	0.+1.5867206852067787*^-6*I
0.00004299816960000001	850.5622499821089	0.+2.753804168422052*^-6*I
0.00004299816960000001	1020.674699978531	0.+4.77297413440585*^-6*I
0.00004299816960000001	1224.8096399742376	0.+8.265029638027985*^-6*I
0.00004299816960000001	1469.7715679690841	0.+0.000014302809073389267*I
0.00004299816960000001	1763.7258815629013	0.+0.00002474029408405645*I
0.00004299816960000001	2116.471057875482	0.+0.00004278130501070997*I
0.00004299816960000001	2539.7652694505773	0.+0.00007396221128998935*I
0.00004299816960000001	3047.718323340691	0.+0.0001278500606180143*I
0.00004299816960000001	3657.26198800883	0.+0.00022097695285414322*I
0.00004299816960000001	4388.714385610597	0.+0.0003819106461740317*I
0.00004299816960000001	5266.457262732718	0.+0.0006600165741556999*I
0.00004299816960000001	6319.748715279263	0.+0.0011405986228857183*I
0.00004299816960000001	7583.698458335118	0.+0.001971062407694036*I
0.00004299816960000001	9100.438150002128	0.+0.0034061254320240752*I
0.00005159780352000002	1.	8.272672475274821e-6
0.00005159780352000002	1.2	5.743940862970585e-6
0.00005159780352000002	1.44	3.9878774434108135e-6
0.00005159780352000002	1.728	2.7683892457028623e-6
0.00005159780352000002	2.0736	1.9215228565148686e-6
0.00005159780352000002	2.4883199999999994	1.3334217944585958e-6
0.00005159780352000002	2.9859839999999997	9.250191386052979e-7
0.00005159780352000002	3.5831807999999987	6.414074200251593e-7
0.00005159780352000002	4.2998169599999985	4.4445661721099703e-7
0.00005159780352000002	5.1597803519999985	3.0768778564707916e-7
0.00005159780352000002	6.191736422399997	2.127131090088756e-7
0.00005159780352000002	7.430083706879996	1.4676375563301751e-7
0.00005159780352000002	8.916100448255998	1.0097317215387635e-7
0.00005159780352000002	10.699320537907195	6.918500817205833e-8
0.00005159780352000002	12.839184645488631	4.712539451872164e-8
0.00005159780352000002	15.407021574586363	3.1828272150258695e-8
0.00005159780352000002	18.48842588950363	2.1236466118726483e-8
0.00005159780352000002	22.186111067404354	1.3924773052262817e-8
0.00005159780352000002	26.62333328088523	8.907606691753616e-9
0.00005159780352000002	31.947999937062274	5.504787141166154e-9
0.00005159780352000002	38.33759992447472	3.2459222745423973e-9
0.00005159780352000002	46.005119909369675	1.7954712802340397e-9
0.00005159780352000002	55.20614389124358	8.609915623624339e-10
0.00005159780352000002	66.24737266949231	0.+5.455461382191332*^-10*I
0.00005159780352000002	79.4968472033908	0.+1.3846982091962984*^-9*I
0.00005159780352000002	95.3962166440689	0.+2.8742949221929923*^-9*I
0.00005159780352000002	114.4754599728827	0.+5.898022335746123*^-9*I
0.00005159780352000002	137.37055196745928	0.+1.173585994981592*^-8*I
0.00005159780352000002	164.84466236095105	0.+2.2549914033945784*^-8*I
0.00005159780352000002	197.8135948331413	0.+4.2070625711321596*^-8*I
0.00005159780352000002	237.37631379976963	0.+7.675729252939172*^-8*I
0.00005159780352000002	284.85157655972336	0.+1.3779567910842506*^-7*I
0.00005159780352000002	341.82189187166813	0.+2.445472355408387*^-7*I
0.00005159780352000002	410.18627024600187	0.+4.3050877788988553*^-7*I
0.00005159780352000002	492.22352429520197	0.+7.536113112146192*^-7*I
0.00005159780352000002	590.6682291542426	0.+1.3140175603953567*^-6*I
0.00005159780352000002	708.8018749850912	0.+2.2848777866977625*^-6*I
0.00005159780352000002	850.5622499821089	0.+3.965478002527757*^-6*I
0.00005159780352000002	1020.674699978531	0.+6.873082753544428*^-6*I
0.00005159780352000002	1224.8096399742376	0.+0.000011901642678760304*I
0.00005159780352000002	1469.7715679690841	0.+0.00002059604506568055*I
0.00005159780352000002	1763.7258815629013	0.+0.000035626023481041304*I
0.00005159780352000002	2116.471057875482	0.+0.00006160507921542238*I
0.00005159780352000002	2539.7652694505773	0.+0.00010650558425758472*I
0.00005159780352000002	3047.718323340691	0.+0.00018410408728994061*I
0.00005159780352000002	3657.26198800883	0.+0.0003182068121099663*I
0.00005159780352000002	4388.714385610597	0.+0.0005499513304906058*I
0.00005159780352000002	5266.457262732718	0.+0.0009504238667842081*I
0.00005159780352000002	6319.748715279263	0.+0.001642462016955435*I
0.00005159780352000002	7583.698458335118	0.+0.0028383298670794136*I
0.00005159780352000002	9100.438150002128	0.+0.004904820622114671*I
0.00006191736422399994	1.	0.00001191264836439571
0.00006191736422399994	1.2	8.271274842677618e-6
0.00006191736422399994	1.44	5.7425435185115556e-6
0.00006191736422399994	1.728	3.986480513812111e-6
0.00006191736422399994	2.0736	2.7669929133814036e-6
0.00006191736422399994	2.4883199999999994	1.920127384020373e-6
0.00006191736422399994	2.9859839999999997	1.3320275595916254e-6
0.00006191736422399994	3.5831807999999987	9.236266848362272e-7
0.00006191736422399994	4.2998169599999985	6.400175287838338e-7
0.00006191736422399994	5.1597803519999985	4.4307041133179283e-7
0.00006191736422399994	6.191736422399997	3.063068769727801e-7
0.00006191736422399994	7.430083706879996	2.1133980811154463e-7
0.00006191736422399994	8.916100448255998	1.4540136790158155e-7
0.00006191736422399994	10.699320537907195	9.962641176776373e-8
0.00006191736422399994	12.839184645488631	6.786056810695899e-8
0.00006191736422399994	15.407021574586363	4.583271189637239e-8
0.00006191736422399994	18.48842588950363	3.058051121096605e-8
0.00006191736422399994	22.186111067404354	2.0051673195258404e-8
0.00006191736422399994	26.62333328088523	1.2826953636125174e-8
0.00006191736422399994	31.947999937062274	7.92689348327924e-9
0.00006191736422399994	38.33759992447472	4.674128075341038e-9
0.00006191736422399994	46.005119909369675	2.5854786435370104e-9
0.00006191736422399994	55.20614389124358	1.2398278498019016e-9
0.00006191736422399994	66.24737266949231	0.+7.855864390355497*^-10*I
0.00006191736422399994	79.4968472033908	0.+1.993965421242664*^-9*I
0.00006191736422399994	95.3962166440689	0.+4.138984687957898*^-9*I
0.00006191736422399994	114.4754599728827	0.+8.493152163474393*^-9*I
0.00006191736422399994	137.37055196745928	0.+1.6899638327734884*^-8*I
0.00006191736422399994	164.84466236095105	0.+3.2471876208881847*^-8*I
0.00006191736422399994	197.8135948331413	0.+6.058170102430293*^-8*I
0.00006191736422399994	237.37631379976963	0.+1.1053050124232378*^-7*I
0.00006191736422399994	284.85157655972336	0.+1.9842577791613158*^-7*I
0.00006191736422399994	341.82189187166813	0.+3.5214801917880686*^-7*I
0.00006191736422399994	410.18627024600187	0.+6.199326401614336*^-7*I
0.00006191736422399994	492.22352429520197	0.+1.0852002881490488*^-6*I
0.00006191736422399994	590.6682291542426	0.+1.8921852869693092*^-6*I
0.00006191736422399994	708.8018749850912	0.+3.290224012844769*^-6*I
0.00006191736422399994	850.5622499821089	0.+5.710288323639954*^-6*I
0.00006191736422399994	1020.674699978531	0.+9.897239165103949*^-6*I
0.00006191736422399994	1224.8096399742376	0.+0.00001713836545741479*I
0.00006191736422399994	1469.7715679690841	0.+0.000029658304894579916*I
0.00006191736422399994	1763.7258815629013	0.+0.00005130147381269934*I
0.00006191736422399994	2116.471057875482	0.+0.00008871131407020798*I
0.00006191736422399994	2539.7652694505773	0.+0.00015336804133092157*I
0.00006191736422399994	3047.718323340691	0.+0.0002651098856975138*I
0.00006191736422399994	3657.26198800883	0.+0.0004582178094383503*I
0.00006191736422399994	4388.714385610597	0.+0.0007919299159064702*I
0.00006191736422399994	5266.457262732718	0.+0.001368610368169256*I
0.00006191736422399994	6319.748715279263	0.+0.0023651453044158197*I
0.00006191736422399994	7583.698458335118	0.+0.004087195008594344*I
0.00006191736422399994	9100.438150002128	0.+0.007062941695845108*I
0.00007430083706879994	1.	0.000017154213644729822
0.00007430083706879994	1.2	0.000011910635773455774
0.00007430083706879994	1.44	8.269262666656642e-6
0.00007430083706879994	1.728	5.74053193988944e-6
0.00007430083706879994	2.0736	3.984469795269222e-6
0.00007430083706879994	2.4883199999999994	2.764983432989337e-6
0.00007430083706879994	2.9859839999999997	1.918119685811941e-6
0.00007430083706879994	3.5831807999999987	1.3300224261641673e-6
0.00007430083706879994	4.2998169599999985	9.216252414487211e-7
0.00007430083706879994	5.1597803519999985	6.380213923177817e-7
0.00007430083706879994	6.191736422399997	4.410819028408034e-7
0.00007430083706879994	7.430083706879996	3.043293236806244e-7
0.00007430083706879994	8.916100448255998	2.0937796977827743e-7
0.00007430083706879994	10.699320537907195	1.4346203294557978e-7
0.00007430083706879994	12.839184645488631	9.771921807402094e-8
0.00007430083706879994	15.407021574586363	6.599910513077627e-8
0.00007430083706879994	18.48842588950363	4.403593614379112e-8
0.00007430083706879994	22.186111067404354	2.8874409401172104e-8
0.00007430083706879994	26.62333328088523	1.8470813236020252e-8
0.00007430083706879994	31.947999937062274	1.1414726615922106e-8
0.00007430083706879994	38.33759992447472	6.730744428491096e-9
0.00007430083706879994	46.005119909369675	3.7230892466932954e-9
0.00007430083706879994	55.20614389124358	1.7853521037147386e-9
0.00007430083706879994	66.24737266949231	0.+1.1312444722111917*^-9*I
0.00007430083706879994	79.4968472033908	0.+2.871310206589437*^-9*I
0.00007430083706879994	95.3962166440689	0.+5.960137950659373*^-9*I
0.00007430083706879994	114.4754599728827	0.+1.2230139115403128*^-8*I
0.00007430083706879994	137.37055196745928	0.+2.4335479191938228*^-8*I
0.00007430083706879994	164.84466236095105	0.+4.6759501740789856*^-8*I
0.00007430083706879994	197.8135948331413	0.+8.723764947499621*^-8*I
0.00007430083706879994	237.37631379976963	0.+1.5916392178894625*^-7*I
0.00007430083706879994	284.85157655972336	0.+2.857331201992295*^-7*I
0.00007430083706879994	341.82189187166813	0.+5.070931476174818*^-7*I
0.00007430083706879994	410.18627024600187	0.+8.927030018324644*^-7*I
0.00007430083706879994	492.22352429520197	0.+1.5626884149346303*^-6*I
0.00007430083706879994	590.6682291542426	0.+2.724746813235805*^-6*I
0.00007430083706879994	708.8018749850912	0.+4.7379225784964675*^-6*I
0.00007430083706879994	850.5622499821089	0.+8.222815186041535*^-6*I
0.00007430083706879994	1020.674699978531	0.+0.000014252024397749688*I
0.00007430083706879994	1224.8096399742376	0.+0.0000246792462586773*I
0.00007430083706879994	1469.7715679690841	0.+0.00004270795904819508*I
0.00007430083706879994	1763.7258815629013	0.+0.00007387412229028706*I
0.00007430083706879994	2116.471057875482	0.+0.00012774429226109952*I
0.00007430083706879994	2539.7652694505773	0.+0.0002208499795165271*I
0.00007430083706879994	3047.718323340691	0.+0.0003817582354044199*I
0.00007430083706879994	3657.26198800883	0.+0.0006598336455912244*I
0.00007430083706879994	4388.714385610597	0.+0.0011403790789053174*I
0.00007430083706879994	5266.457262732718	0.+0.0019707989301637288*I
0.00007430083706879994	6319.748715279263	0.+0.003405809238358781*I
0.00007430083706879994	7583.698458335118	0.+0.0058855608123758564*I
0.00007430083706879994	9100.438150002128	0.+0.010170636042016956*I
0.00008916100448255996	1.	0.00002470206764841097
0.00008916100448255996	1.2	0.00001715131551377633
0.00008916100448255996	1.44	0.000011907738239985574
0.00008916100448255996	1.728	8.266365993440802e-6
0.00008916100448255996	2.0736	5.737636505187684e-6
0.00008916100448255996	2.4883199999999994	3.981576143504649e-6
0.00008916100448255996	2.9859839999999997	2.762092347569197e-6
0.00008916100448255996	3.5831807999999987	1.9152322936764024e-6
0.00008916100448255996	4.2998169599999985	1.3271403476861593e-6
0.00008916100448255996	5.1597803519999985	9.187508049376063e-7
0.00008916100448255996	6.191736422399997	6.351579400907574e-7
0.00008916100448255996	7.430083706879996	4.382342261000994e-7
0.00008916100448255996	8.916100448255998	3.015042764807198e-7
0.00008916100448255996	10.699320537907195	2.0658532744163508e-7
0.00008916100448255996	12.839184645488631	1.4071567402659028e-7
0.00008916100448255996	15.407021574586363	9.50387113883179e-8
0.00008916100448255996	18.48842588950363	6.341174804705927e-8
0.00008916100448255996	22.186111067404354	4.1579149537687855e-8
0.00008916100448255996	26.62333328088523	2.6597971059869187e-8
0.00008916100448255996	31.947999937062274	1.6437206326927847e-8
0.00008916100448255996	38.33759992447472	9.692271977027188e-9
0.00008916100448255996	46.005119909369675	5.36124851523835e-9
0.00008916100448255996	55.20614389124358	2.5709070293492255e-9
0.00008916100448255996	66.24737266949231	0.+1.6289920399841175*^-9*I
0.00008916100448255996	79.4968472033908	0.+4.134686697488793*^-9*I
0.00008916100448255996	95.3962166440689	0.+8.582598648949506*^-9*I
0.00008916100448255996	114.4754599728827	0.+1.761140032618052*^-8*I
0.00008916100448255996	137.37055196745928	0.+3.5043090036391084*^-8*I
0.00008916100448255996	164.84466236095105	0.+6.733368250673746*^-8*I
0.00008916100448255996	197.8135948331413	0.+1.2562221524399467*^-7*I
0.00008916100448255996	237.37631379976963	0.+2.2919604737608278*^-7*I
0.00008916100448255996	284.85157655972336	0.+4.114556930868909*^-7*I
0.00008916100448255996	341.82189187166813	0.+7.302141325691745*^-7*I
0.00008916100448255996	410.18627024600187	0.+1.28549232263875*^-6*I
0.00008916100448255996	492.22352429520197	0.+2.25027131750587*^-6*I
0.00008916100448255996	590.6682291542426	0.+3.923635411059563*^-6*I
0.00008916100448255996	708.8018749850912	0.+6.822608513034919*^-6*I
0.00008916100448255996	850.5622499821089	0.+0.000011840853867899821*I
0.00008916100448255996	1020.674699978531	0.+0.00002052291513275957*I
0.00008916100448255996	1224.8096399742376	0.+0.00003553811461249535*I
0.00008916100448255996	1469.7715679690841	0.+0.00006149946102940098*I
0.00008916100448255996	1763.7258815629013	0.+0.00010637873609801345*I
0.00008916100448255996	2116.471057875482	0.+0.00018395178085598346*I
0.00008916100448255996	2539.7652694505773	0.+0.0003180239705037993*I
0.00008916100448255996	3047.718323340691	0.+0.0005497318589823652*I
0.00008916100448255996	3657.26198800883	0.+0.000950160449651364*I
0.00008916100448255996	4388.714385610597	0.+0.0016421458736236587*I
0.00008916100448255996	5266.457262732718	0.+0.002837950459435772*I
0.00008916100448255996	6319.748715279263	0.+0.004904365303236649*I
0.00008916100448255996	7583.698458335118	0.+0.008475207569821243*I
0.00008916100448255996	9100.438150002128	0.+0.01464571590050443*I
0.00010699320537907198	1.	0.00003557097741371181
0.00010699320537907198	1.2	0.000024697894339837926
0.00010699320537907198	1.44	0.000017147143065579237
0.00010699320537907198	1.728	0.00001190356703055476
0.00010699320537907198	2.0736	8.262196567470268e-6
0.00010699320537907198	2.4883199999999994	5.733469646646697e-6
0.00010699320537907198	2.9859839999999997	3.977412980499645e-6
0.00010699320537907198	3.5831807999999987	2.7579345028940207e-6
0.00010699320537907198	4.2998169599999985	1.9110821006680706e-6
0.00010699320537907198	5.1597803519999985	1.323001159110154e-6
0.00010699320537907198	6.191736422399997	9.146274337306909e-7
0.00010699320537907198	7.430083706879996	6.310572855841434e-7
0.00010699320537907198	8.916100448255998	4.3416615813223663e-7
0.00010699320537907198	10.699320537907195	2.974828715159546e-7
0.00010699320537907198	12.839184645488631	2.0263057059829011e-7
0.00010699320537907198	15.407021574586363	1.3685574439917782e-7
0.00010699320537907198	18.48842588950363	9.131291718776539e-8
0.00010699320537907198	22.186111067404354	5.987397533427054e-8
0.00010699320537907198	26.62333328088523	3.830107832621165e-8
0.00010699320537907198	31.947999937062274	2.3669577110776107e-8
0.00010699320537907198	38.33759992447472	1.3956871646919156e-8
0.00010699320537907198	46.005119909369675	7.720197861943227e-9
0.00010699320537907198	55.20614389124358	3.7021061222628864e-9
0.00010699320537907198	66.24737266949231	0.+2.34574853757713*^-9*I
0.00010699320537907198	79.4968472033908	0.+5.953948844383865*^-9*I
0.00010699320537907198	95.3962166440689	0.+1.2358942054487293*^-8*I
0.00010699320537907198	114.4754599728827	0.+2.5360416469699956*^-8*I
0.00010699320537907198	137.37055196745928	0.+5.046204965240319*^-8*I
0.00010699320537907198	164.84466236095105	0.+9.696050280970197*^-8*I
0.00010699320537907198	197.8135948331413	0.+1.8089598995135235*^-7*I
0.00010699320537907198	237.37631379976963	0.+3.300423082215593*^-7*I
0.00010699320537907198	284.85157655972336	0.+5.92496198045123*^-7*I
0.00010699320537907198	341.82189187166813	0.+1.051508350899612*^-6*I
0.00010699320537907198	410.18627024600187	0.+1.8511089445998008*^-6*I
0.00010699320537907198	492.22352429520197	0.+3.240390697208454*^-6*I
0.00010699320537907198	590.6682291542426	0.+5.650034991925774*^-6*I
0.00010699320537907198	708.8018749850912	0.+9.824556258770289*^-6*I
0.00010699320537907198	850.5622499821089	0.+0.000017050829569775745*I
0.00010699320537907198	1020.674699978531	0.+0.000029552997791173792*I
0.00010699320537907198	1224.8096399742376	0.+0.00005117488504199333*I
0.00010699320537907198	1469.7715679690841	0.+0.00008855922388233744*I
0.00010699320537907198	1763.7258815629013	0.+0.00015318537998113943*I
0.00010699320537907198	2116.471057875482	0.+0.00026489056443261625*I
0.00010699320537907198	2539.7652694505773	0.+0.0004579545175254711*I
0.00010699320537907198	3047.718323340691	0.+0.0007916138769346061*I
0.00010699320537907198	3657.26198800883	0.+0.0013682310474979647*I
0.00010699320537907198	4388.714385610597	0.+0.002364690058018069*I
0.00010699320537907198	5266.457262732718	0.+0.004086648661587514*I
0.00010699320537907198	6319.748715279263	0.+0.007062286036660777*I
0.00010699320537907198	7583.698458335118	0.+0.01220429890054259*I
0.00010699320537907198	9100.438150002128	0.+0.021089830896726388*I
0.0001283918464548862	1.	0.000051222207475744855
0.0001283918464548862	1.2	0.00003556496784936651
0.0001283918464548862	1.44	0.00002469188601443403
0.0001283918464548862	1.728	0.000017141136523998806
0.0001283918464548862	2.0736	0.000011897563057157151
0.0001283918464548862	2.4883199999999994	8.256196291171223e-6
0.0001283918464548862	2.9859839999999997	5.727474691919473e-6
0.0001283918464548862	3.5831807999999987	3.971425684167379e-6
0.0001283918464548862	4.2998169599999985	2.7519582249620136e-6
0.0001283918464548862	5.1597803519999985	1.905121669118616e-6
0.0001283918464548862	6.191736422399997	1.317063504572191e-6
0.0001283918464548862	7.430083706879996	9.087224912411639e-7
0.0001283918464548862	8.916100448255998	6.251992677104191e-7
0.0001283918464548862	10.699320537907195	4.283753349829734e-7
0.0001283918464548862	12.839184645488631	2.9178802166153693e-7
0.0001283918464548862	15.407021574586363	1.9707227193481553e-7
0.0001283918464548862	18.48842588950363	1.3149060075038178e-7
0.0001283918464548862	22.186111067404354	8.621852448134934e-8
0.0001283918464548862	26.62333328088523	5.5153552789744617e-8
0.0001283918464548862	31.947999937062274	3.40841910395175e-8
0.0001283918464548862	38.33759992447472	2.0097895171563528e-8
0.0001283918464548862	46.005119909369675	1.1117084921198216e-8
0.0001283918464548862	55.20614389124358	5.331032816058541e-9
0.0001283918464548862	66.24737266949231	0.+3.3778778941110577*^-9*I
0.0001283918464548862	79.4968472033908	0.+8.57368633591274*^-9*I
0.0001283918464548862	95.3962166440689	0.+1.779687655846165*^-8*I
0.0001283918464548862	114.4754599728827	0.+3.651899971636784*^-8*I
0.0001283918464548862	137.37055196745928	0.+7.266535149946036*^-8*I
0.0001283918464548862	164.84466236095105	0.+1.3962312404597044*^-7*I
0.0001283918464548862	197.8135948331413	0.+2.6049022552994674*^-7*I
0.0001283918464548862	237.37631379976963	0.+4.752609238390441*^-7*I
0.0001283918464548862	284.85157655972336	0.+8.531945251849749*^-7*I
0.0001283918464548862	341.82189187166813	0.+1.5141720252954367*^-6*I
0.0001283918464548862	410.18627024600187	0.+2.6655968802237057*^-6*I
0.0001283918464548862	492.22352429520197	0.+4.6661626039801606*^-6*I
0.0001283918464548862	590.6682291542426	0.+8.136050388373092*^-6*I
0.0001283918464548862	708.8018749850912	0.+0.000014147361012629174*I
0.0001283918464548862	850.5622499821089	0.+0.000024553194580477002*I
0.0001283918464548862	1020.674699978531	0.+0.000042556316819290146*I
0.0001283918464548862	1224.8096399742376	0.+0.00007369183446047016*I
0.0001283918464548862	1469.7715679690841	0.+0.00012752528239056554*I
0.0001283918464548862	1763.7258815629013	0.+0.00022058694717284015*I
0.0001283918464548862	2116.471057875482	0.+0.0003814424127829664*I
0.0001283918464548862	2539.7652694505773	0.+0.0006594545052366766*I
0.0001283918464548862	3047.718323340691	0.+0.0011399239827858296*I
0.0001283918464548862	3657.26198800883	0.+0.0019702527083970637*I
0.0001283918464548862	4388.714385610597	0.+0.0034051536835460095*I
0.0001283918464548862	5266.457262732718	0.+0.005884774072686004*I
0.0001283918464548862	6319.748715279263	0.+0.010169691892791492*I
0.0001283918464548862	7583.698458335118	0.+0.017574190416781283*I
0.0001283918464548862	9100.438150002128	0.+0.030369356491285904*I
0.00015407021574586344	1.	0.00007375997876507261
0.00015407021574586344	1.2	0.00005121355370308778
0.00015407021574586344	1.44	0.000035556315860785006
0.00015407021574586344	1.728	0.000024683236594558287
0.00015407021574586344	2.0736	0.000017132490802306306
0.00015407021574586344	2.4883199999999994	0.00001188892265928656
0.00015407021574586344	2.9859839999999997	8.247563556364043e-6
0.00015407021574586344	3.5831807999999987	5.718852985201027e-6
0.00015407021574586344	4.2998169599999985	3.9628198439453e-6
0.00015407021574586344	5.1597803519999985	2.7433752035308074e-6
0.00015407021574586344	6.191736422399997	1.8965714465839557e-6
0.00015407021574586344	7.430083706879996	1.3085603873872764e-6
0.00015407021574586344	8.916100448255998	9.002869455030037e-7
0.00015407021574586344	10.699320537907195	6.168604823754819e-7
0.00015407021574586344	12.839184645488631	4.201747511926132e-7
0.00015407021574586344	15.407021574586363	2.837840715861343e-7
0.00015407021574586344	18.48842588950363	1.893464650805498e-7
0.00015407021574586344	22.186111067404354	1.2415467525314308e-7
0.00015407021574586344	26.62333328088523	7.942111601723227e-8
0.00015407021574586344	31.947999937062274	4.908123509690521e-8
0.00015407021574586344	38.33759992447472	2.8940969047051487e-8
0.00015407021574586344	46.005119909369675	1.6008602286525435e-8
0.00015407021574586344	55.20614389124358	7.676687255124301e-9
0.00015407021574586344	66.24737266949231	0.+4.864144167519924*^-9*I
0.00015407021574586344	79.4968472033908	0.+1.2346108323714348*^-8*I
0.00015407021574586344	95.3962166440689	0.+2.562750224418478*^-8*I
0.00015407021574586344	114.4754599728827	0.+5.2587359591569695*^-8*I
0.00015407021574586344	137.37055196745928	0.+1.0463810615922296*^-7*I
0.00015407021574586344	164.84466236095105	0.+2.010572986261975*^-7*I
0.00015407021574586344	197.8135948331413	0.+3.7510592476312334*^-7*I
0.00015407021574586344	237.37631379976963	0.+6.843757303282237*^-7*I
0.00015407021574586344	284.85157655972336	0.+1.2286001162663639*^-6*I
0.00015407021574586344	341.82189187166813	0.+2.180407716425429*^-6*I
0.00015407021574586344	410.18627024600187	0.+3.838459507522136*^-6*I
0.00015407021574586344	492.22352429520197	0.+6.719274149731433*^-6*I
0.00015407021574586344	590.6682291542426	0.+0.000011715912559257251*I
0.00015407021574586344	708.8018749850912	0.+0.000020372199858186015*I
0.00015407021574586344	850.5622499821089	0.+0.00003535660019588689*I
0.00015407021574586344	1020.674699978531	0.+0.00006128109621977782*I
0.00015407021574586344	1224.8096399742376	0.+0.00010611624162307705*I
0.00015407021574586344	1469.7715679690841	0.+0.00018363640664241442*I
0.00015407021574586344	1763.7258815629013	0.+0.0003176452039288899*I
0.00015407021574586344	2116.471057875482	0.+0.0005492770744074716*I
0.00015407021574586344	2539.7652694505773	0.+0.0009496144875408145*I
0.00015407021574586344	3047.718323340691	0.+0.0016414905352115949*I
0.00015407021574586344	3657.26198800883	0.+0.002837163900091772*I
0.00015407021574586344	4388.714385610597	0.+0.0049034213043062545*I
0.00015407021574586344	5266.457262732718	0.+0.008474074664667845*I
0.00015407021574586344	6319.748715279263	0.+0.014644356325619749*I
0.00015407021574586344	7583.698458335118	0.+0.025306834200165048*I
0.00015407021574586344	9100.438150002128	0.+0.043731873347451725*I
0.0001848842588950362	1.	0.00010621436942170464
0.0001848842588950362	1.2	0.00007374751733244646
0.0001848842588950362	1.44	0.00005120109483953044
0.0001848842588950362	1.728	0.00003554386069616395
0.0001848842588950362	2.0736	0.00002467078675532109
0.0001848842588950362	2.4883199999999994	0.00001712004862937266
0.0001848842588950362	2.9859839999999997	0.000011876491521164232
0.0001848842588950362	3.5831807999999987	8.235148298689484e-6
0.0001848842588950362	4.2998169599999985	5.706460575281236e-6
0.0001848842588950362	5.1597803519999985	3.950460293084366e-6
0.0001848842588950362	6.191736422399997	2.731062883080898e-6
0.0001848842588950362	7.430083706879996	1.8843269578376795e-6
0.0001848842588950362	8.916100448255998	1.296413201524326e-6
0.0001848842588950362	10.699320537907195	8.882790946206944e-7
0.0001848842588950362	12.839184645488631	6.050516417173635e-7
0.0001848842588950362	15.407021574586363	4.0864906308403375e-7
0.0001848842588950362	18.48842588950363	2.726589097159919e-7
0.0001848842588950362	22.186111067404354	1.7878273236452614e-7
0.0001848842588950362	26.62333328088523	1.1436640706481452e-7
0.0001848842588950362	31.947999937062274	7.067697853954355e-8
0.0001848842588950362	38.33759992447472	4.1674995427754176e-8
0.0001848842588950362	46.005119909369675	2.305238729259664e-8
0.0001848842588950362	55.20614389124358	1.1054429647379002e-8
0.0001848842588950362	66.24737266949231	0.+7.004367601228694*^-9*I
0.0001848842588950362	79.4968472033908	0.+1.777839598614867*^-8*I
0.0001848842588950362	95.3962166440689	0.+3.690360323162611*^-8*I
0.0001848842588950362	114.4754599728827	0.+7.572579781186041*^-8*I
0.0001848842588950362	137.37055196745928	0.+1.5067887286928118*^-7*I
0.0001848842588950362	164.84466236095105	0.+2.8952251002172456*^-7*I
0.0001848842588950362	197.8135948331413	0.+5.40152531658898*^-7*I
0.0001848842588950362	237.37631379976963	0.+9.855010516726427*^-7*I
0.0001848842588950362	284.85157655972336	0.+1.769184167423565*^-6*I
0.0001848842588950362	341.82189187166813	0.+3.13978711165262*^-6*I
0.0001848842588950362	410.18627024600187	0.+5.5273816908318805*^-6*I
0.0001848842588950362	492.22352429520197	0.+9.67575477561327*^-6*I
0.0001848842588950362	590.6682291542426	0.+0.000016870914085330455*I
0.0001848842588950362	708.8018749850912	0.+0.000029335967795787882*I
0.0001848842588950362	850.5622499821089	0.+0.00005091350428207717*I
0.0001848842588950362	1020.674699978531	0.+0.00008824477855648013*I
0.0001848842588950362	1224.8096399742376	0.+0.00015280738793723112*I
0.0001848842588950362	1469.7715679690841	0.+0.00026443642556507694*I
0.0001848842588950362	1763.7258815629013	0.+0.00045740909365760173*I
0.0001848842588950362	2116.471057875482	0.+0.0007909589871467599*I
0.0001848842588950362	2539.7652694505773	0.+0.0013674448620587738*I
0.0001848842588950362	3047.718323340691	0.+0.002363746370704698*I
0.0001848842588950362	3657.26198800883	0.+0.0040855160161321555*I
0.0001848842588950362	4388.714385610597	0.+0.007060926678201011*I
0.0001848842588950362	5266.457262732718	0.+0.012202667517121707*I
0.0001848842588950362	6319.748715279263	0.+0.021087873108892454*I
0.0001848842588950362	7583.698458335118	0.+0.0364418412482377*I
0.0001848842588950362	9100.438150002128	0.+0.06297389762033052*I
0.0002218611106740435	1.	0.00015294869196725476
0.0002218611106740435	1.2	0.00010619642495872297
0.0002218611106740435	1.44	0.00007372957656892388
0.0002218611106740435	1.728	0.00005118315940247612
0.0002218611106740435	2.0736	0.0000355259329276624
0.0002218611106740435	2.4883199999999994	0.000024652870026296643
0.0002218611106740435	2.9859839999999997	0.0000171021477904765
0.0002218611106740435	3.5831807999999987	0.000011858613550112862
0.0002218611106740435	4.2998169599999985	8.217303228404985e-6
0.0002218611106740435	5.1597803519999985	5.6886628220414905e-6
0.0002218611106740435	6.191736422399997	3.932730551636496e-6
0.0002218611106740435	7.430083706879996	2.7134308192862597e-6
0.0002218611106740435	8.916100448255998	1.8668350101950306e-6
0.0002218611106740435	10.699320537907195	1.2791218962538007e-6
0.0002218611106740435	12.839184645488631	8.712743640730038e-7
0.0002218611106740435	15.407021574586363	5.88454650841009e-7
0.0002218611106740435	18.48842588950363	3.926288299910286e-7
0.0002218611106740435	22.186111067404354	2.5744713460491784e-7
0.0002218611106740435	26.62333328088523	1.6468762617333303e-7
0.0002218611106740435	31.947999937062274	1.0177484909694277e-7
0.0002218611106740435	38.33759992447472	6.001199341596604e-8
0.0002218611106740435	46.005119909369675	3.319543770133918e-8
0.0002218611106740435	55.20614389124358	1.591837869222577e-8
0.0002218611106740435	66.24737266949231	0.+1.0086289345769327*^-8*I
0.0002218611106740435	79.4968472033908	0.+2.5600890220054107*^-8*I
0.0002218611106740435	95.3962166440689	0.+5.314118865354164*^-8*I
0.0002218611106740435	114.4754599728827	0.+1.0904514884907906*^-7*I
0.0002218611106740435	137.37055196745928	0.+2.16977576931765*^-7*I
0.0002218611106740435	164.84466236095105	0.+4.169124144312837*^-7*I
0.0002218611106740435	197.8135948331413	0.+7.778196455888135*^-7*I
0.0002218611106740435	237.37631379976963	0.+1.4191215144086066*^-6*I
0.0002218611106740435	284.85157655972336	0.+2.5476252010899352*^-6*I
0.0002218611106740435	341.82189187166813	0.+4.521293440779775*^-6*I
0.0002218611106740435	410.18627024600187	0.+7.959429634797912*^-6*I
0.0002218611106740435	492.22352429520197	0.+0.000013933086876883116*I
0.0002218611106740435	590.6682291542426	0.+0.00002429411628287587*I
0.0002218611106740435	708.8018749850912	0.+0.00004224379362593458*I
0.0002218611106740435	850.5622499821089	0.+0.00007331544616619116*I
0.0002218611106740435	1020.674699978531	0.+0.00012707248112133146*I
0.0002218611106740435	1224.8096399742376	0.+0.00022004263862961294*I
0.0002218611106740435	1469.7715679690841	0.+0.000380788452813711*I
0.0002218611106740435	1763.7258815629013	0.+0.0006586690948669469*I
0.0002218611106740435	2116.471057875482	0.+0.0011389809414913347*I
0.0002218611106740435	2539.7652694505773	0.+0.001969120601364635*I
0.0002218611106740435	3047.718323340691	0.+0.003403794773814768*I
0.0002218611106740435	3657.26198800883	0.+0.005883143063230306*I
0.0002218611106740435	4388.714385610597	0.+0.010167734416609463*I
0.0002218611106740435	5266.457262732718	0.+0.017571841224655268*I
0.0002218611106740435	6319.748715279263	0.+0.03036653727680515*I
0.0002218611106740435	7583.698458335118	0.+0.05247625139746232*I
0.0002218611106740435	9100.438150002128	0.+0.09068241257327601*I
0.00026623333280885225	1.	0.00022024611643284693
0.00026623333280885225	1.2	0.0001529228519405611
0.00026623333280885225	1.44	0.00010617059025925042
0.00026623333280885225	1.728	0.00007370374953956564
0.00026623333280885225	2.0736	0.00005115734341583387
0.00026623333280885225	2.4883199999999994	0.00003550013283786718
0.00026623333280885225	2.9859839999999997	0.000024627092818286165
0.00026623333280885225	3.5831807999999987	0.00001707640351216253
0.00026623333280885225	4.2998169599999985	0.00001183291664890318
0.00026623333280885225	5.1597803519999985	8.19167446373975e-6
0.00026623333280885225	6.191736422399997	5.663131994356556e-6
0.00026623333280885225	7.430083706879996	3.907340379772215e-6
0.00026623333280885225	8.916100448255998	2.6882424146808445e-6
0.00026623333280885225	10.699320537907195	1.8419355306054736e-6
0.00026623333280885225	12.839184645488631	1.2546350842651256e-6
0.00026623333280885225	15.407021574586363	8.473746972110532e-7
0.00026623333280885225	18.48842588950363	5.653855151870812e-7
0.00026623333280885225	22.186111067404354	3.707238738310817e-7
0.00026623333280885225	26.62333328088523	2.3715018168959964e-7
0.00026623333280885225	31.947999937062274	1.4655578269959766e-7
0.00026623333280885225	38.33759992447472	8.641727051899111e-8
0.00026623333280885225	46.005119909369675	4.780143028992843e-8
0.00026623333280885225	55.20614389124358	2.2922465316805113e-8
0.00026623333280885225	66.24737266949231	0.+1.4524256657907835*^-8*I
0.00026623333280885225	79.4968472033908	0.+3.686528191687792*^-8*I
0.00026623333280885225	95.3962166440689	0.+7.652331166109997*^-8*I
0.00026623333280885225	114.4754599728827	0.+1.570250143426739*^-7*I
0.00026623333280885225	137.37055196745928	0.+3.124477107817417*^-7*I
0.00026623333280885225	164.84466236095105	0.+6.003538767810485*^-7*I
0.00026623333280885225	197.8135948331413	0.+1.1200602896478918*^-6*I
0.00026623333280885225	237.37631379976963	0.+2.0435349807483937*^-6*I
0.00026623333280885225	284.85157655972336	0.+3.6685802895695076*^-6*I
0.00026623333280885225	341.82189187166813	0.+6.51066255472288*^-6*I
0.00026623333280885225	410.18627024600187	0.+0.000011461578674108998*I
0.00026623333280885225	492.22352429520197	0.+0.00002006364510271169*I
0.00026623333280885225	590.6682291542426	0.+0.000034983527447341256*I
0.00026623333280885225	708.8018749850912	0.+0.0000608310628213458*I
0.00026623333280885225	850.5622499821089	0.+0.0001055742424793153*I
0.00026623333280885225	1020.674699978531	0.+0.00018298437281471733*I
0.00026623333280885225	1224.8096399742376	0.+0.0003168613996266427*I
0.00026623333280885225	1469.7715679690841	0.+0.0005483353720517441*I
0.00026623333280885225	1763.7258815629013	0.+0.0009484834966084039*I
0.00026623333280885225	2116.471057875482	0.+0.0016401325557475223*I
0.00026623333280885225	2539.7652694505773	0.+0.0028355336659650755*I
0.00026623333280885225	3047.718323340691	0.+0.0049014644742932665*I
0.00026623333280885225	3657.26198800883	0.+0.008471726011051643*I
0.00026623333280885225	4388.714385610597	0.+0.01464153755991763*I
0.00026623333280885225	5266.457262732718	0.+0.025303451363503593*I
0.00026623333280885225	6319.748715279263	0.+0.04372781367859943*I
0.00026623333280885225	7583.698458335118	0.+0.07556580201234576*I
0.00026623333280885225	9100.438150002128	0.+0.1305826741055175*I
0.00031947999937062283	1.	0.0003171544076632998
0.00031947999937062283	1.2	0.00022020890679440817
0.00031947999937062283	1.44	0.00015288564997332075
0.00031947999937062283	1.728	0.00010613339933697462
0.00031947999937062283	2.0736	0.00007366657451880083
0.00031947999937062283	2.4883199999999994	0.000051120191286528784
0.00031947999937062283	2.9859839999999997	0.00003546301365833211
0.00031947999937062283	3.5831807999999987	0.000024590021057514063
0.00031947999937062283	4.2998169599999985	0.000017039399974420592
0.00031947999937062283	5.1597803519999985	0.000011796011227785247
0.00031947999937062283	6.191736422399997	8.154910071873447e-6
0.00031947999937062283	7.430083706879996	5.626570146871995e-6
0.00031947999937062283	8.916100448255998	3.87106907714042e-6
0.00031947999937062283	10.699320537907195	2.652387164071885e-6
0.00031947999937062283	12.839184645488631	1.8066745213417829e-6
0.00031947999937062283	15.407021574586363	1.2202195639839176e-6
0.00031947999937062283	18.48842588950363	8.141551418693979e-7
0.00031947999937062283	22.186111067404354	5.338423783167581e-7
0.00031947999937062283	26.62333328088523	3.4149626163302374e-7
0.00031947999937062283	31.947999937062274	2.1104032708742077e-7
0.00031947999937062283	38.33759992447472	1.2444086954734734e-7
0.00031947999937062283	46.005119909369675	6.8834059617497e-8
0.00031947999937062283	55.20614389124358	3.300835005619939e-8
0.00031947999937062283	66.24737266949231	0.+2.09149295873873*^-8*I
0.00031947999937062283	79.4968472033908	0.+5.3086005960304256*^-8*I
0.00031947999937062283	95.3962166440689	0.+1.1019356879198405*^-7*I
0.00031947999937062283	114.4754599728827	0.+2.2611602065345059*^-7*I
0.00031947999937062283	137.37055196745928	0.+4.499247035257084*^-7*I
0.00031947999937062283	164.84466236095105	0.+8.645095825647107*^-7*I
0.00031947999937062283	197.8135948331413	0.+1.6128868170929654*^-6*I
0.00031947999937062283	237.37631379976963	0.+2.94269037227769*^-6*I
0.00031947999937062283	284.85157655972336	0.+5.282755616980096*^-6*I
0.00031947999937062283	341.82189187166813	0.+9.375354078800953*^-6*I
0.00031947999937062283	410.18627024600187	0.+0.00001650467329071697*I
0.00031947999937062283	492.22352429520197	0.+0.000028891648947904865*I
0.00031947999937062283	590.6682291542426	0.+0.00005037627952417146*I
0.00031947999937062283	708.8018749850912	0.+0.00008759673046273805*I
0.00031947999937062283	850.5622499821089	0.+0.00015202690917021417*I
0.00031947999937062283	1020.674699978531	0.+0.00026349749685319326*I
0.00031947999937062283	1224.8096399742376	0.+0.0004562804154623658*I
0.00031947999937062283	1469.7715679690841	0.+0.0007896029357545122*I
0.00031947999937062283	1763.7258815629013	0.+0.0013658162351161028*I
0.00031947999937062283	2116.471057875482	0.+0.002361790880276434*I
0.00031947999937062283	2539.7652694505773	0.+0.004083168478989713*I
0.00031947999937062283	3047.718323340691	0.+0.007058108842982311*I
0.00031947999937062283	3657.26198800883	0.+0.012199285455914378*I
0.00031947999937062283	4388.714385610597	0.+0.02108381408628141*I
0.00031947999937062283	5266.457262732718	0.+0.0364369699634452*I
0.00031947999937062283	6319.748715279263	0.+0.06296805169718324*I
0.00031947999937062283	7583.698458335118	0.+0.10881475489777799*I
0.00031947999937062283	9100.438150002128	0.+0.18803905071194535*I
0.00038337599924474715	1.	0.0004567023470351512
0.00038337599924474715	1.2	0.00031710082578394736
0.00038337599924474715	1.44	0.0002201553359615816
0.00038337599924474715	1.728	0.00015283209504524323
0.00038337599924474715	2.0736	0.00010607986730707307
0.00038337599924474715	2.4883199999999994	0.00007361307545260135
0.00038337599924474715	2.9859839999999997	0.00005106673966799817
0.00038337599924474715	3.5831807999999987	0.000035409630322820203
0.00038337599924474715	4.2998169599999985	0.00002453673596316562
0.00038337599924474715	5.1597803519999985	0.000016986256168010733
0.00038337599924474715	6.191736422399997	0.000011743070503497747
0.00038337599924474715	7.430083706879996	8.102261011495662e-6
0.00038337599924474715	8.916100448255998	5.574339471082196e-6
0.00038337599924474715	10.699320537907195	3.819437516263509e-6
0.00038337599924474715	12.839184645488631	2.6016113107321642e-6
0.00038337599924474715	15.407021574586363	1.7571161721368393e-6
0.00038337599924474715	18.48842588950363	1.1723834042919313e-6
0.00038337599924474715	22.186111067404354	7.687330247761308e-7
0.00038337599924474715	26.62333328088523	4.917546167515535e-7
0.00038337599924474715	31.947999937062274	3.038980710058855e-7
0.00038337599924474715	38.33759992447472	1.791948521481799e-7
0.00038337599924474715	46.005119909369675	9.912104584919556e-8
0.00038337599924474715	55.20614389124358	4.753202408092707e-8
0.00038337599924474715	66.24737266949231	0.+3.011749860583767*^-8*I
0.00038337599924474715	79.4968472033908	0.+7.644384858283802*^-8*I
0.00038337599924474715	95.3962166440689	0.+1.5867873906045684*^-7*I
0.00038337599924474715	114.4754599728827	0.+3.2560706974096846*^-7*I
0.00038337599924474715	137.37055196745928	0.+6.478915730770193*^-7*I
0.00038337599924474715	164.84466236095105	0.+1.2448937988931817*^-6*I
0.00038337599924474715	197.8135948331413	0.+2.322557016613867*^-6*I
0.00038337599924474715	237.37631379976963	0.+4.237474136079867*^-6*I
0.00038337599924474715	284.85157655972336	0.+7.607168088451329*^-6*I
0.00038337599924474715	341.82189187166813	0.+0.000013500509873473357*I
0.00038337599924474715	410.18627024600187	0.+0.000023766729538632405*I
0.00038337599924474715	492.22352429520197	0.+0.00004160397448498294*I
0.00038337599924474715	590.6682291542426	0.+0.0000725418425148068*I
0.00038337599924474715	708.8018749850912	0.+0.0001261392918663426*I
0.00038337599924474715	850.5622499821089	0.+0.0002189187492051081*I
0.00038337599924474715	1020.674699978531	0.+0.00037943639546859773*I
0.00038337599924474715	1224.8096399742376	0.+0.000657043798265806*I
0.00038337599924474715	1469.7715679690841	0.+0.0011370282274864958*I
0.00038337599924474715	1763.7258815629013	0.+0.0019667753785671854*I
0.00038337599924474715	2116.471057875482	0.+0.003400978867598061*I
0.00038337599924474715	2539.7652694505773	0.+0.005879762609745179*I
0.00038337599924474715	3047.718323340691	0.+0.010163676733894513*I
0.00038337599924474715	3657.26198800883	0.+0.01756697105651668*I
0.00038337599924474715	4388.714385610597	0.+0.030360692284245188*I
0.00038337599924474715	5266.457262732718	0.+0.05246923674736103*I
0.00038337599924474715	6319.748715279263	0.+0.09067399444394374*I
0.00038337599924474715	7583.698458335118	0.+0.15669324705280008*I
0.00038337599924474715	9100.438150002128	0.+0.27077623302520093*I
0.00046005119909369667	1.	0.0006576513797306179
0.00046005119909369667	1.2	0.0004566251891288844
0.00046005119909369667	1.44	0.0003170236837846776
0.00046005119909369667	1.728	0.00022007821686515034
0.00046005119909369667	2.0736	0.00015275500892218528
0.00046005119909369667	2.4883199999999994	0.00010600282865174598
0.00046005119909369667	2.9859839999999997	0.00007353610512191739
0.00046005119909369667	3.5831807999999987	0.00005098986766486111
0.00046005119909369667	4.2998169599999985	0.00003533289978695851
0.00046005119909369667	5.1597803519999985	0.000024460208881935467
0.00046005119909369667	6.191736422399997	0.000016910021525036764
0.00046005119909369667	7.430083706879996	0.000011667255856553758
0.00046005119909369667	8.916100448255998	8.027048838358369e-6
0.00046005119909369667	10.699320537907195	5.499990023419454e-6
0.00046005119909369667	12.839184645488631	3.7463202874543176e-6
0.00046005119909369667	15.407021574586363	2.5302472878770497e-6
0.00046005119909369667	18.48842588950363	1.6882321021803816e-6
0.00046005119909369667	22.186111067404354	1.1069755556776288e-6
0.00046005119909369667	26.62333328088523	7.081266481222373e-7
0.00046005119909369667	31.947999937062274	4.3761322224847537e-7
0.00046005119909369667	38.33759992447472	2.580405870933792e-7
0.00046005119909369667	46.005119909369675	1.4273430602284168e-7
0.00046005119909369667	55.20614389124358	6.844611467653501e-8
0.00046005119909369667	66.24737266949231	0.+4.336919799240626*^-8*I
0.00046005119909369667	79.4968472033908	0.+1.1007914195928678*^-7*I
0.00046005119909369667	95.3962166440689	0.+2.284973842470579*^-7*I
0.00046005119909369667	114.4754599728827	0.+4.6887418042699477*^-7*I
0.00046005119909369667	137.37055196745928	0.+9.329638652309082*^-7*I
0.00046005119909369667	164.84466236095105	0.+1.7926470704061824*^-6*I
0.00046005119909369667	197.8135948331413	0.+3.344482103923971*^-6*I
0.00046005119909369667	237.37631379976963	0.+6.101962755955011*^-6*I
0.00046005119909369667	284.85157655972336	0.+0.000010954322047369917*I
0.00046005119909369667	341.82189187166813	0.+0.000019440734217801642*I
0.00046005119909369667	410.18627024600187	0.+0.00003422409053563068*I
0.00046005119909369667	492.22352429520197	0.+0.00005990972325837547*I
0.00046005119909369667	590.6682291542426	0.+0.00010446025322132184*I
0.00046005119909369667	708.8018749850912	0.+0.00018164058028753341*I
0.00046005119909369667	850.5622499821089	0.+0.0003152429988553558*I
0.00046005119909369667	1020.674699978531	0.+0.0005463884094747809*I
0.00046005119909369667	1224.8096399742376	0.+0.000946143069502761*I
0.00046005119909369667	1469.7715679690841	0.+0.0016373206475805552*I
0.00046005119909369667	1763.7258815629013	0.+0.002832156545136748*I
0.00046005119909369667	2116.471057875482	0.+0.00489740956934121*I
0.00046005119909369667	2539.7652694505773	0.+0.008466858158033061*I
0.00046005119909369667	3047.718323340691	0.+0.014635694496808108*I
0.00046005119909369667	3657.26198800883	0.+0.025296438321384028*I
0.00046005119909369667	4388.714385610597	0.+0.04371939688931308*I
0.00046005119909369667	5266.457262732718	0.+0.0755557009161999*I
0.00046005119909369667	6319.748715279263	0.+0.13057055199927903*I
0.00046005119909369667	7583.698458335118	0.+0.22563827575603224*I
0.00046005119909369667	9100.438150002128	0.+0.3899177755562895*I
0.0005520614389124357	1.	0.0009470179868120888
0.0005520614389124357	1.2	0.0006575402723455927
0.0005520614389124357	1.44	0.00045651410464993524
0.0005520614389124357	1.728	0.0003169126322858161
0.0005520614389124357	2.0736	0.0002199672128479465
0.0005520614389124357	2.4883199999999994	0.00015264407325851404
0.0005520614389124357	2.9859839999999997	0.00010589199137556091
0.0005520614389124357	3.5831807999999987	0.00007342540943739991
0.0005520614389124357	4.2998169599999985	0.000050879375693220205
0.0005520614389124357	5.1597803519999985	0.00003522270078998703
0.0005520614389124357	6.191736422399997	0.00002435043099605291
0.0005520614389124357	7.430083706879996	0.000016800848433437386
0.0005520614389124357	8.916100448255998	0.000011558950327236035
0.0005520614389124357	10.699320537907195	7.919985633724004e-6
0.0005520614389124357	12.839184645488631	5.39470121393421e-6
0.0005520614389124357	15.407021574586363	3.6435560945429463e-6
0.0005520614389124357	18.48842588950363	2.4310542271397464e-6
0.0005520614389124357	22.186111067404354	1.5940448001757835e-6
0.0005520614389124357	26.62333328088523	1.0197023732960206e-6
0.0005520614389124357	31.947999937062274	6.301630400378037e-7
0.0005520614389124357	38.33759992447472	3.715784454144655e-7
0.0005520614389124357	46.005119909369675	2.0553740067289175e-7
0.0005520614389124357	55.20614389124358	9.85624051342103e-8
0.0005520614389124357	66.24737266949231	0.+6.245164510906495*^-8*I
0.0005520614389124357	79.4968472033908	0.+1.5851396442137278*^-7*I
0.0005520614389124357	95.3962166440689	0.+3.29036233315763*^-7*I
0.0005520614389124357	114.4754599728827	0.+6.751788198148716*^-7*I
0.0005520614389124357	137.37055196745928	0.+1.343467965932506*^-6*I
0.0005520614389124357	164.84466236095105	0.+2.5814117813849*^-6*I
0.0005520614389124357	197.8135948331413	0.+4.816054229650511*^-6*I
0.0005520614389124357	237.37631379976963	0.+8.786826368575206*^-6*I
0.0005520614389124357	284.85157655972336	0.+0.00001577422374821266*I
0.0005520614389124357	341.82189187166813	0.+0.000027994657273634326*I
0.0005520614389124357	410.18627024600187	0.+0.000049282690371308115*I
0.0005520614389124357	492.22352429520197	0.+0.00008627000149206057*I
0.0005520614389124357	590.6682291542426	0.+0.00015042276463870326*I
0.0005520614389124357	708.8018749850912	0.+0.00026156243561404783*I
0.0005520614389124357	850.5622499821089	0.+0.00045394991835171183*I
0.0005520614389124357	1020.674699978531	0.+0.0007867993096436834*I
0.0005520614389124357	1224.8096399742376	0.+0.001362446020083974*I
0.0005520614389124357	1469.7715679690841	0.+0.002357741732515996*I
0.0005520614389124357	1763.7258815629013	0.+0.004078305424996912*I
0.0005520614389124357	2116.471057875482	0.+0.007052269779851333*I
0.0005520614389124357	2539.7652694505773	0.+0.01219227574756759*I
0.0005520614389124357	3047.718323340691	0.+0.021075400075403646*I
0.0005520614389124357	3657.26198800883	0.+0.036426871182792954*I
0.0005520614389124357	4388.714385610597	0.+0.06295593152061076*I
0.0005520614389124357	5266.457262732718	0.+0.10880020931932773*I
0.0005520614389124357	6319.748715279263	0.+0.18802159487896158*I
0.0005520614389124357	7583.698458335118	0.+0.324919117088686*I
0.0005520614389124357	9100.438150002128	0.+0.5614815968010561*I
0.000662473726694923	1.	0.0013637059010094086
0.000662473726694923	1.2	0.0009468579921776539
0.000662473726694923	1.44	0.0006573803106959072
0.000662473726694923	1.728	0.0004563541904915755
0.000662473726694923	2.0736	0.00031675278650104317
0.000662473726694923	2.4883199999999994	0.0002198074654922603
0.000662473726694923	2.9859839999999997	0.00015248446758080783
0.000662473726694923	3.5831807999999987	0.00010573258958985594
0.000662473726694923	4.2998169599999985	0.00007326630099823712
0.000662473726694923	5.1597803519999985	0.00005072068913758136
0.000662473726694923	6.191736422399997	0.00003506462063431621
0.000662473726694923	7.430083706879996	0.00002419322174414986
0.000662473726694923	8.916100448255998	0.0000166448884712199
0.000662473726694923	10.699320537907195	0.000011404779312562573
0.000662473726694923	12.839184645488631	7.768369748065269e-6
0.000662473726694923	15.407021574586363	5.246720776141846e-6
0.000662473726694923	18.48842588950363	3.5007180870812375e-6
0.000662473726694923	22.186111067404354	2.295424512253129e-6
0.000662473726694923	26.62333328088523	1.4683714175462706e-6
0.000662473726694923	31.947999937062274	9.074347776544379e-7
0.000662473726694923	38.33759992447472	5.350729613968307e-7
0.000662473726694923	46.005119909369675	2.959738569689643e-7
0.000662473726694923	55.20614389124358	1.419298633932629e-7
0.000662473726694923	66.24737266949231	0.+8.993036895705358*^-8*I
0.000662473726694923	79.4968472033908	0.+2.2826010876677695*^-7*I
0.000662473726694923	95.3962166440689	0.+4.7381217597469906*^-7*I
0.000662473726694923	114.4754599728827	0.+9.722575005334156*^-7*I
0.000662473726694923	137.37055196745928	0.+1.93459387094281*^-6*I
0.000662473726694923	164.84466236095105	0.+3.7172329651942583*^-6*I
0.000662473726694923	197.8135948331413	0.+6.935118090696741*^-6*I
0.000662473726694923	237.37631379976963	0.+0.000012653029970748303*I
0.000662473726694923	284.85157655972336	0.+0.000022714882197426245*I
0.000662473726694923	341.82189187166813	0.+0.00004031230647403346*I
0.000662473726694923	410.18627024600187	0.+0.00007096707413468373*I
0.000662473726694923	492.22352429520197	0.+0.00012422880214856729*I
0.000662473726694923	590.6682291542426	0.+0.00021660878107973284*I
0.000662473726694923	708.8018749850912	0.+0.0003766499072842291*I
0.000662473726694923	850.5622499821089	0.+0.0006536878824264654*I
0.000662473726694923	1020.674699978531	0.+0.0011329910058869048*I
0.000662473726694923	1224.8096399742376	0.+0.0019619222689209238*I
0.000662473726694923	1469.7715679690841	0.+0.0033951480948230368*I
0.000662473726694923	1763.7258815629013	0.+0.0058727598119955576*I
0.000662473726694923	2116.471057875482	0.+0.010155268482985926*I
0.000662473726694923	2539.7652694505773	0.+0.01755687707649734*I
0.000662473726694923	3047.718323340691	0.+0.03034857610858127*I
0.000662473726694923	3657.26198800883	0.+0.05245469450322189*I
0.000662473726694923	4388.714385610597	0.+0.09065654138967956*I
0.000662473726694923	5266.457262732718	0.+0.15667230141983204*I
0.000662473726694923	6319.748715279263	0.+0.2707510966257049*I
0.000662473726694923	7583.698458335118	0.+0.4678835286077082*I
0.000662473726694923	9100.438150002128	0.+0.8085334993935214*I
0.0007949684720339078	1.	0.0019637364974535495
0.0007949684720339078	1.2	0.0013634755087358226
0.0007949684720339078	1.44	0.0009466276474021068
0.0007949684720339078	1.728	0.0006571500343078692
0.0007949684720339078	2.0736	0.0004561240125615024
0.0007949684720339078	2.4883199999999994	0.000316522750308855
0.0007949684720339078	2.9859839999999997	0.00021957763331636334
0.0007949684720339078	3.5831807999999987	0.00015225492900939263
0.0007949684720339078	4.2998169599999985	0.00010550347343746153
0.0007949684720339078	5.1597803519999985	0.00007303779235811719
0.0007949684720339078	6.191736422399997	0.000050493053713415374
0.0007949684720339078	7.430083706879996	0.00003483823931157581
0.0007949684720339078	8.916100448255998	0.00002396863939855667
0.0007949684720339078	10.699320537907195	0.000016422882210090116
0.0007949684720339078	12.839184645488631	0.00001118645243721399
0.0007949684720339078	15.407021574586363	7.555277917644264e-6
0.0007949684720339078	18.48842588950363	5.041034045396984e-6
0.0007949684720339078	22.186111067404354	3.305411297644508e-6
0.0007949684720339078	26.62333328088523	2.1144548412666305e-6
0.0007949684720339078	31.947999937062274	1.3067060798223911e-6
0.0007949684720339078	38.33759992447472	7.705050644114365e-7
0.0007949684720339078	46.005119909369675	4.2620235403530884e-7
0.0007949684720339078	55.20614389124358	2.0437900328629866e-7
0.0007949684720339078	66.24737266949231	0.+1.294997312981572*^-7*I
0.0007949684720339078	79.4968472033908	0.+3.28694556624159*^-7*I
0.0007949684720339078	95.3962166440689	0.+6.82289533403567*^-7*I
0.0007949684720339078	114.4754599728827	0.+1.4000508007681195*^-6*I
0.0007949684720339078	137.37055196745928	0.+2.7858151741576475*^-6*I
0.0007949684720339078	164.84466236095105	0.+5.352815469879734*^-6*I
0.0007949684720339078	197.8135948331413	0.+9.986570050603312*^-6*I
0.0007949684720339078	237.37631379976963	0.+0.000018220363157877568*I
0.0007949684720339078	284.85157655972336	0.+0.00003270943036429381*I
0.0007949684720339078	341.82189187166813	0.+0.000058049721322608204*I
0.0007949684720339078	410.18627024600187	0.+0.00010219258675394461*I
0.0007949684720339078	492.22352429520197	0.+0.00017888947509393698*I
0.0007949684720339078	590.6682291542426	0.+0.0003119166447548155*I
0.0007949684720339078	708.8018749850912	0.+0.0005423758664892901*I
0.0007949684720339078	850.5622499821089	0.+0.0009413105506941106*I
0.0007949684720339078	1020.674699978531	0.+0.001631507048477144*I
0.0007949684720339078	1224.8096399742376	0.+0.0028251680672461313*I
0.0007949684720339078	1469.7715679690841	0.+0.004889013256545175*I
0.0007949684720339078	1763.7258815629013	0.+0.008456774129273606*I
0.0007949684720339078	2116.471057875482	0.+0.01462358661549974*I
0.0007949684720339078	2539.7652694505773	0.+0.02528190299015619*I
0.0007949684720339078	3047.718323340691	0.+0.04370194959635706*I
0.0007949684720339078	3657.26198800883	0.+0.07553476008463957*I
0.0007949684720339078	4388.714385610597	0.+0.13054541960113863*I
0.0007949684720339078	5266.457262732718	0.+0.22560811404455827*I
0.0007949684720339078	6319.748715279263	0.+0.3898815791410152*I
0.0007949684720339078	7583.698458335118	0.+0.6737522811951001*I
0.0007949684720339078	9100.438150002128	0.+1.1642882391266716*I
0.0009539621664406887	1.	0.002827780556333108
0.0009539621664406887	1.2	0.001963404732579582
0.0009539621664406887	1.44	0.001363143812259032
0.0009539621664406887	1.728	0.0009462960494033303
0.0009539621664406887	2.0736	0.0006568185780885627
0.0009539621664406887	2.4883199999999994	0.00045579276044475074
0.0009539621664406887	2.9859839999999997	0.00031619179197556283
0.0009539621664406887	3.5831807999999987	0.0002192470977735251
0.0009539621664406887	4.2998169599999985	0.00015192500174994442
0.0009539621664406887	5.1597803519999985	0.00010517442099568863
0.0009539621664406887	6.191736422399997	0.00007270999734731805
0.0009539621664406887	7.430083706879996	0.00005016706460866911
0.0009539621664406887	8.916100448255998	0.000034514840733921556
0.0009539621664406887	10.699320537907195	0.000023648950382529735
0.0009539621664406887	12.839184645488631	0.00001610849150958813
0.0009539621664406887	15.407021574586363	0.000010879600201407725
0.0009539621664406887	18.48842588950363	7.259089025371648e-6
0.0009539621664406887	22.186111067404354	4.759792268608086e-6
0.0009539621664406887	26.62333328088523	3.0448149714239445e-6
0.0009539621664406887	31.947999937062274	1.881656754944241e-6
0.0009539621664406887	38.33759992447472	1.1095272927524673e-6
0.0009539621664406887	46.005119909369675	6.13731389810844e-7
0.0009539621664406887	55.20614389124358	2.9430576473226976e-7
0.0009539621664406887	66.24737266949231	0.+1.8647961306934615*^-7*I
0.0009539621664406887	79.4968472033908	0.+4.733201615387884*^-7*I
0.0009539621664406887	95.3962166440689	0.+9.824969281011353*^-7*I
0.0009539621664406887	114.4754599728827	0.+2.0160731531060896*^-6*I
0.0009539621664406887	137.37055196745928	0.+4.011573850787008*^-6*I
0.0009539621664406887	164.84466236095105	0.+7.708054276626807*^-6*I
0.0009539621664406887	197.8135948331413	0.+0.000014380660872868751*I
0.0009539621664406887	237.37631379976963	0.+0.000026237322947343668*I
0.0009539621664406887	284.85157655972336	0.+0.00004710157972458303*I
0.0009539621664406887	341.82189187166813	0.+0.00008359159870455572*I
0.0009539621664406887	410.18627024600187	0.+0.00014715732492568009*I
0.0009539621664406887	492.22352429520197	0.+0.00025760084413526893*I
0.0009539621664406887	590.6682291542426	0.+0.0004491599684469336*I
0.0009539621664406887	708.8018749850912	0.+0.0007810212477445769*I
0.0009539621664406887	850.5622499821089	0.+0.0013554871929995177*I
0.0009539621664406887	1020.674699978531	0.+0.002349370149807084*I
0.0009539621664406887	1224.8096399742376	0.+0.004068242016834425*I
0.0009539621664406887	1469.7715679690841	0.+0.0070401790894250435*I
0.0009539621664406887	1763.7258815629013	0.+0.012177754746153978*I
0.0009539621664406887	2116.471057875482	0.+0.0210579647263196*I
0.0009539621664406887	2539.7652694505773	0.+0.03640594030582486*I
0.0009539621664406887	3047.718323340691	0.+0.06293080741875408*I
0.0009539621664406887	3657.26198800883	0.+0.10877005452188085*I
0.0009539621664406887	4388.714385610597	0.+0.18798540422563936*I
0.0009539621664406887	5266.457262732718	0.+0.3248756842241635*I
0.0009539621664406887	6319.748715279263	0.+0.5614294739630612*I
0.0009539621664406887	7583.698458335118	0.+0.9702032849209429*I
0.0009539621664406887	9100.438150002128	0.+1.6765750643424047*I
0.001144754599728827	1.	0.004072004001119678
0.001144754599728827	1.2	0.0028273028149146005
0.001144754599728827	1.44	0.0019629270896530074
0.001144754599728827	1.728	0.0013626663111407965
0.001144754599728827	2.0736	0.0009458187524475308
0.001144754599728827	2.4883199999999994	0.0006563415750404415
0.001144754599728827	2.9859839999999997	0.0004553161804448108
0.001144754599728827	3.5831807999999987	0.0003157158207938764
0.001144754599728827	4.2998169599999985	0.00021877200251992012
0.001144754599728827	5.1597803519999985	0.00015145116623379172
0.001144754599728827	6.191736422399997	0.00010470239618013805
0.001144754599728827	7.430083706879996	0.00007224057303648357
0.001144754599728827	8.916100448255998	0.000049701370656847084
0.001144754599728827	10.699320537907195	0.000034054488550842844
0.001144754599728827	12.839184645488631	0.00002319622777380692
0.001144754599728827	15.407021574586363	0.000015666624290027133
0.001144754599728827	18.48842588950363	0.00001045308819653518
0.001144754599728827	22.186111067404354	6.854100866795648e-6
0.001144754599728827	26.62333328088523	4.384533558850483e-6
0.001144754599728827	31.947999937062274	2.709585727119709e-6
0.001144754599728827	38.33759992447472	1.597719301563554e-6
0.001144754599728827	46.005119909369675	8.837732013276159e-7
0.001144754599728827	55.20614389124358	4.238003012144688e-7
0.001144754599728827	66.24737266949231	0.+2.685306428198587*^-7*I
0.001144754599728827	79.4968472033908	0.+6.815810326158557*^-7*I
0.001144754599728827	95.3962166440689	0.+1.4147955764656356*^-6*I
0.001144754599728827	114.4754599728827	0.+2.9031453404727714*^-6*I
0.001144754599728827	137.37055196745928	0.+5.776666345133295*^-6*I
0.001144754599728827	164.84466236095105	0.+0.000011099598158342612*I
0.001144754599728827	197.8135948331413	0.+0.000020708151656931017*I
0.001144754599728827	237.37631379976963	0.+0.0000377817450441749*I
0.001144754599728827	284.85157655972336	0.+0.00006782627480339962*I
0.001144754599728827	341.82189187166813	0.+0.00012037190213456032*I
0.001144754599728827	410.18627024600187	0.+0.00021190654789297943*I
0.001144754599728827	492.22352429520197	0.+0.00037094521555478753*I
0.001144754599728827	590.6682291542426	0.+0.0006467903545635849*I
0.001144754599728827	708.8018749850912	0.+0.0011246705967521914*I
0.001144754599728827	850.5622499821089	0.+0.001951901557919307*I
0.001144754599728827	1020.674699978531	0.+0.0033830930157222037*I
0.001144754599728827	1224.8096399742376	0.+0.005858268504241575*I
0.001144754599728827	1469.7715679690841	0.+0.010137857888772068*I
0.001144754599728827	1763.7258815629013	0.+0.01753596683446174*I
0.001144754599728827	2116.471057875482	0.+0.030323469205900244*I
0.001144754599728827	2539.7652694505773	0.+0.05242455404038784*I
0.001144754599728827	3047.718323340691	0.+0.09062036268300594*I
0.001144754599728827	3657.26198800883	0.+0.15662887851150853*I
0.001144754599728827	4388.714385610597	0.+0.2706989820849209*I
0.001144754599728827	5266.457262732718	0.+0.4678209852827957*I
0.001144754599728827	6319.748715279263	0.+0.8084584425068086*I
0.001144754599728827	7583.698458335118	0.+1.3970927302861589*I
0.001144754599728827	9100.438150002128	0.+2.414268092653064*I
0.0013737055196745927	1.	0.00586368576161234
0.0013737055196745927	1.2	0.004071316053477026
0.0013737055196745927	1.44	0.0028266150091003322
0.0013737055196745927	1.728	0.001962239488042748
0.0013737055196745927	2.0736	0.001361979003524445
0.0013737055196745927	2.4883199999999994	0.0009451318680582362
0.0013737055196745927	2.9859839999999997	0.0006556552998405279
0.0013737055196745927	3.5831807999999987	0.00045463078194318227
0.0013737055196745927	4.2998169599999985	0.00031503168362868514
0.0013737055196745927	5.1597803519999985	0.00021808967937666016
0.0013737055196745927	6.191736422399997	0.0001507714504993989
0.0013737055196745927	7.430083706879996	0.00010402642517253639
0.0013737055196745927	8.916100448255998	0.00007156997374585983
0.0013737055196745927	10.699320537907195	0.00004903846351321372
0.0013737055196745927	12.839184645488631	0.00003340256799428198
0.0013737055196745927	15.407021574586363	0.000022559938977639083
0.0013737055196745927	18.48842588950363	0.000015052447003010669
0.0013737055196745927	22.186111067404354	9.86990524818574e-6
0.0013737055196745927	26.62333328088523	6.3137283247446996e-6
0.0013737055196745927	31.947999937062274	3.901803447052383e-6
0.0013737055196745927	38.33759992447472	2.300715794251519e-6
0.0013737055196745927	46.005119909369675	1.2726334099117675e-6
0.0013737055196745927	55.20614389124358	6.102724337488353e-7
0.0013737055196745927	66.24737266949231	0.+3.8668412566059665*^-7*I
0.0013737055196745927	79.4968472033908	0.+9.814766869668328*^-7*I
0.0013737055196745927	95.3962166440689	0.+2.037305630110516*^-6*I
0.0013737055196745927	114.4754599728827	0.+4.180529290280792*^-6*I
0.0013737055196745927	137.37055196745928	0.+8.31839953699195*^-6*I
0.0013737055196745927	164.84466236095105	0.+0.000015983421348013367*I
0.0013737055196745927	197.8135948331413	0.+0.000029819738385980682*I
0.0013737055196745927	237.37631379976963	0.+0.000054405712863611875*I
0.0013737055196745927	284.85157655972336	0.+0.0000976698357168955*I
0.0013737055196745927	341.82189187166813	0.+0.00017333553907376693*I
0.0013737055196745927	410.18627024600187	0.+0.00030514542896589063*I
0.0013737055196745927	492.22352429520197	0.+0.0005341611103988944*I
0.0013737055196745927	590.6682291542426	0.+0.0009313781105715629*I
0.0013737055196745927	708.8018749850912	0.+0.0016195256593231565*I
0.0013737055196745927	850.5622499821089	0.+0.0028107382434038033*I
0.0013737055196745927	1020.674699978531	0.+0.004871653942639976*I
0.0013737055196745927	1224.8096399742376	0.+0.008435906646107875*I
0.0013737055196745927	1469.7715679690841	0.+0.014598515359831787*I
0.0013737055196745927	1763.7258815629013	0.+0.02525179224162492*I
0.0013737055196745927	2116.471057875482	0.+0.043665795656496385*I
0.0013737055196745927	2539.7652694505773	0.+0.07549135781815852*I
0.0013737055196745927	3047.718323340691	0.+0.1304933222635286*I
0.0013737055196745927	3657.26198800883	0.+0.2255455850565724*I
0.0013737055196745927	4388.714385610597	0.+0.3898065342022863*I
0.0013737055196745927	5266.457262732718	0.+0.6736622188072262*I
0.0013737055196745927	6319.748715279263	0.+1.164180157209805*I
0.0013737055196745927	7583.698458335118	0.+2.01181353161207*I
0.0013737055196745927	9100.438150002128	0.+3.4765460534204156*I
0.0016484466236095102	1.	0.00844370749672176
0.0016484466236095102	1.2	0.0058626951170069105
0.0016484466236095102	1.44	0.004070325613104474
0.0016484466236095102	1.728	0.002825624862781554
0.0016484466236095102	2.0736	0.001961249765075199
0.0016484466236095102	2.4883199999999994	0.0013609898900038585
0.0016484466236095102	2.9859839999999997	0.0009441436317703594
0.0016484466236095102	3.5831807999999987	0.0006546683259981818
0.0016484466236095102	4.2998169599999985	0.00045364562442530603
0.0016484466236095102	5.1597803519999985	0.0003140491383023903
0.0016484466236095102	6.191736422399997	0.00021711088871913416
0.0016484466236095102	7.430083706879996	0.00014979805224845223
0.0016484466236095102	8.916100448255998	0.00010306076219403805
0.0016484466236095102	10.699320537907195	0.00007061538745902767
0.0016484466236095102	12.839184645488631	0.00004809969791176601
0.0016484466236095102	15.407021574586363	0.000032486312127800243
0.0016484466236095102	18.48842588950363	0.00002167552368433534
0.0016484466236095102	22.186111067404354	0.00001421266355738745
0.0016484466236095102	26.62333328088523	9.091768787632357e-6
0.0016484466236095102	31.947999937062274	5.618596963755425e-6
0.0016484466236095102	38.33759992447472	3.3130307437221834e-6
0.0016484466236095102	46.005119909369675	1.8325921102729432e-6
0.0016484466236095102	55.20614389124358	8.787923045983217e-7
0.0016484466236095102	66.24737266949231	0.+5.568251409512586*^-7*I
0.0016484466236095102	79.4968472033908	0.+1.4133264292322375*^-6*I
0.0016484466236095102	95.3962166440689	0.+2.93372010735914*^-6*I
0.0016484466236095102	114.4754599728827	0.+6.019962178004333*^-6*I
0.0016484466236095102	137.37055196745928	0.+0.000011978495333268395*I
0.0016484466236095102	164.84466236095105	0.+0.000023016126741139225*I
0.0016484466236095102	197.8135948331413	0.+0.00004294042327581213*I
0.0016484466236095102	237.37631379976963	0.+0.00007834422652360103*I
0.0016484466236095102	284.85157655972336	0.+0.00014064456343232935*I
0.0016484466236095102	341.82189187166813	0.+0.00024960317626622415*I
0.0016484466236095102	410.18627024600187	0.+0.00043940941771088187*I
0.0016484466236095102	492.22352429520197	0.+0.000769191998974407*I
0.0016484466236095102	590.6682291542426	0.+0.001341184479223049*I
0.0016484466236095102	708.8018749850912	0.+0.002332116949425343*I
0.0016484466236095102	850.5622499821089	0.+0.004047463070501473*I
0.0016484466236095102	1020.674699978531	0.+0.007015181677401558*I
0.0016484466236095102	1224.8096399742376	0.+0.012147705570395323*I
0.0016484466236095102	1469.7715679690841	0.+0.02102186211815775*I
0.0016484466236095102	1763.7258815629013	0.+0.03636258082793985*I
0.0016484466236095102	2116.471057875482	0.+0.06287874574535472*I
0.0016484466236095102	2539.7652694505773	0.+0.10870755525814815*I
0.0016484466236095102	3047.718323340691	0.+0.187910384059481*I
0.0016484466236095102	3657.26198800883	0.+0.32478564248146385*I
0.0016484466236095102	4388.714385610597	0.+0.5613214092512917*I
0.0016484466236095102	5266.457262732718	0.+0.9700735950824045*I
0.0016484466236095102	6319.748715279263	0.+1.6764194263821173*I
0.0016484466236095102	7583.698458335118	0.+2.897011485521377*I
0.0016484466236095102	9100.438150002128	0.+5.0062263169253916*I
0.0019781359483314128	1.	0.012158938795279337
0.0019781359483314128	1.2	0.008442280968489957
0.0019781359483314128	1.44	0.005861268882870444
0.0019781359483314128	1.728	0.004068899802405439
0.0019781359483314128	2.0736	0.0028241996617082874
0.0019781359483314128	2.4883199999999994	0.0019598254416055574
0.0019781359483314128	2.9859839999999997	0.0013595668297493176
0.0019781359483314128	3.5831807999999987	0.0009427223894373819
0.0019781359483314128	4.2998169599999985	0.0006532496991724409
0.0019781359483314128	5.1597803519999985	0.0004522307591554422
0.0019781359483314128	6.191736422399997	0.00031263967975555325
0.0019781359483314128	7.430083706879996	0.00021570919523777128
0.0019781359483314128	8.916100448255998	0.00014840749755941484
0.0019781359483314128	10.699320537907195	0.00010168615794099988
0.0019781359483314128	12.839184645488631	0.00006926356499294307
0.0019781359483314128	15.407021574586363	0.00004678028946403238
0.0019781359483314128	18.48842588950363	0.0000312127541054429
0.0019781359483314128	22.186111067404354	0.000020466235522637936
0.0019781359483314128	26.62333328088523	0.000013092147054190596
0.0019781359483314128	31.947999937062274	8.090779627807815e-6
0.0019781359483314128	38.33759992447472	4.770764270959946e-6
0.0019781359483314128	46.005119909369675	2.638932638793039e-6
0.0019781359483314128	55.20614389124358	1.2654609186215838e-6
0.0019781359483314128	66.24737266949231	0.+8.018282029698127*^-7*I
0.0019781359483314128	79.4968472033908	0.+2.0351900580944227*^-6*I
0.0019781359483314128	95.3962166440689	0.+4.224556954597163*^-6*I
0.0019781359483314128	114.4754599728827	0.+8.668745536326241*^-6*I
0.0019781359483314128	137.37055196745928	0.+0.000017249033279906493*I
0.0019781359483314128	164.84466236095105	0.+0.000033143222507240495*I
0.0019781359483314128	197.8135948331413	0.+0.00006183420951716949*I
0.0019781359483314128	237.37631379976963	0.+0.00011281568619398551*I
0.0019781359483314128	284.85157655972336	0.+0.00020252817134255432*I
0.0019781359483314128	341.82189187166813	0.+0.00035942857382336286*I
0.0019781359483314128	410.18627024600187	0.+0.0006327495615036702*I
0.0019781359483314128	492.22352429520197	0.+0.0011076364785231464*I
0.0019781359483314128	590.6682291542426	0.+0.0019313056500811913*I
0.0019781359483314128	708.8018749850912	0.+0.003358248407172495*I
0.0019781359483314128	850.5622499821089	0.+0.005828346821522122*I
0.0019781359483314128	1020.674699978531	0.+0.010101861615458245*I
0.0019781359483314128	1224.8096399742376	0.+0.017492696021369273*I
0.0019781359483314128	1469.7715679690841	0.+0.030271481450147172*I
0.0019781359483314128	1763.7258815629013	0.+0.0523621163922334*I
0.0019781359483314128	2116.471057875482	0.+0.09054539387331081*I
0.0019781359483314128	2539.7652694505773	0.+0.1565388795717334*I
0.0019781359483314128	3047.718323340691	0.+0.2705909530456527*I
0.0019781359483314128	3657.26198800883	0.+0.46769132517330814*I
0.0019781359483314128	4388.714385610597	0.+0.8083028293218604*I
0.0019781359483314128	5266.457262732718	0.+1.3969059769186631*I
0.0019781359483314128	6319.748715279263	0.+2.4140439739902497*I
0.0019781359483314128	7583.698458335118	0.+4.171696539150784*I
0.0019781359483314128	9100.438150002128	0.+7.2089658963725665*I
0.002373763137997696	1.	0.017508871865202256
0.002373763137997696	1.2	0.012156884594625545
0.002373763137997696	1.44	0.008440227191333445
0.002373763137997696	1.728	0.005859215715463835
0.002373763137997696	2.0736	0.004066847512859936
0.002373763137997696	2.4883199999999994	0.0028221486359120036
0.002373763137997696	2.9859839999999997	0.001957776234839019
0.002373763137997696	3.5831807999999987	0.0013575202407898306
0.002373763137997696	4.2998169599999985	0.0009406795668083155
0.002373763137997696	5.1597803519999985	0.0006512122931838372
0.002373763137997696	6.191736422399997	0.000450201138847997
0.002373763137997696	7.430083706879996	0.00031062124114239085
0.002373763137997696	8.916100448255998	0.0002137067964855575
0.002373763137997696	10.699320537907195	0.00014642806743503993
0.002373763137997696	12.839184645488631	0.00009973953358983807
0.002373763137997696	15.407021574586363	0.00006736361682820665
0.002373763137997696	18.48842588950363	0.0000449463659118378
0.002373763137997696	22.186111067404354	0.000029471379152598643
0.002373763137997696	26.62333328088523	0.000018852691758034472
0.002373763137997696	31.947999937062274	0.000011650722664043262
0.002373763137997696	38.33759992447472	6.869900550182327e-6
0.002373763137997696	46.005119909369675	3.8000629998619784e-6
0.002373763137997696	55.20614389124358	1.8222637228150818e-6
0.002373763137997696	66.24737266949231	0.+1.154632612276531*^-6*I
0.002373763137997696	79.4968472033908	0.+2.9306736836559708*^-6*I
0.002373763137997696	95.3962166440689	0.+6.083362014619919*^-6*I
0.002373763137997696	114.4754599728827	0.+0.0000124829935723098*I
0.002373763137997696	137.37055196745928	0.+0.000024838607923065364*I
0.002373763137997696	164.84466236095105	0.+0.00004772624041042633*I
0.002373763137997696	197.8135948331413	0.+0.00008904126170472411*I
0.002373763137997696	237.37631379976963	0.+0.00016245458811933928*I
0.002373763137997696	284.85157655972336	0.+0.00029164056673327844*I
0.002373763137997696	341.82189187166813	0.+0.0005175771463056429*I
0.002373763137997696	410.18627024600187	0.+0.0009111593685652856*I
0.002373763137997696	492.22352429520197	0.+0.0015949965290733318*I
0.002373763137997696	590.6682291542426	0.+0.002781080136116917*I
0.002373763137997696	708.8018749850912	0.+0.004835877706328396*I
0.002373763137997696	850.5622499821089	0.+0.008392819422991861*I
0.002373763137997696	1020.674699978531	0.+0.014546680726259883*I
0.002373763137997696	1224.8096399742376	0.+0.02518948227077177*I
0.002373763137997696	1469.7715679690841	0.+0.04359093328821195*I
0.002373763137997696	1763.7258815629013	0.+0.07540144760481612*I
0.002373763137997696	2116.471057875482	0.+0.13038536717756766*I
0.002373763137997696	2539.7652694505773	0.+0.22541598658329623*I
0.002373763137997696	3047.718323340691	0.+0.38965097238574015*I
0.002373763137997696	3657.26198800883	0.+0.673475508249564*I
0.002373763137997696	4388.714385610597	0.+1.1639560742234794*I
0.002373763137997696	5266.457262732718	0.+2.0115446067628757*I
0.002373763137997696	6319.748715279263	0.+3.476223322545962*I
0.002373763137997696	7583.698458335118	0.+6.007243016377133*I
0.002373763137997696	9100.438150002128	0.+10.380910890776503*I
0.0028485157655972334	1.	0.02521277548589122
0.0028485157655972334	1.2	0.01750591381626076
0.0028485157655972334	1.44	0.012153927155520146
0.0028485157655972334	1.728	0.008437270630267913
0.0028485157655972334	2.0736	0.0058562604185183
0.0028485157655972334	2.4883199999999994	0.0040638940357132815
0.0028485157655972334	2.9859839999999997	0.002819197778168184
0.0028485157655972334	3.5831807999999987	0.001954829146737354
0.0028485157655972334	4.2998169599999985	0.0013545785762039727
0.0028485157655972334	5.1597803519999985	0.0009377457021847245
0.0028485157655972334	6.191736422399997	0.0006482896399411149
0.0028485157655972334	7.430083706879996	0.0004472945872450422
0.0028485157655972334	8.916100448255998	0.0003077377869392024
0.0028485157655972334	10.699320537907195	0.00021085641710645722
0.0028485157655972334	12.839184645488631	0.00014362492836936664
0.0028485157655972334	15.407021574586363	0.00009700360823261748
0.0028485157655972334	18.48842588950363	0.00006472276691304636
0.0028485157655972334	22.186111067404354	0.000042438785979741993
0.0028485157655972334	26.62333328088523	0.000027147876131569603
0.0028485157655972334	31.947999937062274	0.00001677704063622227
0.0028485157655972334	38.33759992447472	9.892656792262539e-6
0.0028485157655972334	46.005119909369675	5.472090719801243e-6
0.0028485157655972334	55.20614389124358	2.624059760853715e-6
0.0028485157655972334	66.24737266949231	0.+1.6626709616782025*^-6*I
0.0028485157655972334	79.4968472033908	0.+4.220170104464592*^-6*I
0.0028485157655972334	95.3962166440689	0.+8.760041301052673*^-6*I
0.0028485157655972334	114.4754599728827	0.+0.00001797551074412609*I
0.0028485157655972334	137.37055196745928	0.+0.000035767595409214084*I
0.0028485157655972334	164.84466236095105	0.+0.00006872578619101384*I
0.0028485157655972334	197.8135948331413	0.+0.00012821941685480258*I
0.0028485157655972334	237.37631379976963	0.+0.0002339346068918482*I
0.0028485157655972334	284.85157655972336	0.+0.00041996241609592054*I
0.0028485157655972334	341.82189187166813	0.+0.0007453110906801248*I
0.0028485157655972334	410.18627024600187	0.+0.0013120694907340095*I
0.0028485157655972334	492.22352429520197	0.+0.0022967950018655953*I
0.0028485157655972334	590.6682291542426	0.+0.004004755396008356*I
0.0028485157655972334	708.8018749850912	0.+0.006963663897112881*I
0.0028485157655972334	850.5622499821089	0.+0.012085659969108264*I
0.0028485157655972334	1020.674699978531	0.+0.02094722024581421*I
0.0028485157655972334	1224.8096399742376	0.+0.036272854469911305*I
0.0028485157655972334	1469.7715679690841	0.+0.06277094393502514*I
0.0028485157655972334	1763.7258815629013	0.+0.1085780845509351*I
0.0028485157655972334	2116.471057875482	0.+0.18775492873569719*I
0.0028485157655972334	2539.7652694505773	0.+0.3245990206799462*I
0.0028485157655972334	3047.718323340691	0.+0.5610974002354652*I
0.0028485157655972334	3657.26198800883	0.+0.9698047318793712*I
0.0028485157655972334	4388.714385610597	0.+1.6760967468818084*I
0.0028485157655972334	5266.457262732718	0.+2.8966242337385384*I
0.0028485157655972334	6319.748715279263	0.+5.005761584466179*I
0.0028485157655972334	7583.698458335118	0.+8.650429943583061*I
0.0028485157655972334	9100.438150002128	0.+14.948511682718145*I
0.0034182189187166806	1.	0.036306396699683365
0.0034182189187166806	1.2	0.025208515895415506
0.0034182189187166806	1.44	0.017501655103949017
0.0034182189187166806	1.728	0.0121496697075858
0.0034182189187166806	2.0736	0.008433015002666359
0.0034182189187166806	2.4883199999999994	0.005852007411427127
0.0034182189187166806	2.9859839999999997	0.004059644800562185
0.0034182189187166806	3.5831807999999987	0.002814953971301791
0.0034182189187166806	4.2998169599999985	0.0019505931497337215
0.0034182189187166806	5.1597803519999985	0.0013503538111460038
0.0034182189187166806	6.191736422399997	0.0009335370815152058
0.0034182189187166806	7.430083706879996	0.0006441042056328612
0.0034182189187166806	8.916100448255998	0.00044314241319245166
0.0034182189187166806	10.699320537907195	0.00030363324063329854
0.0034182189187166806	12.839184645488631	0.00020681989685188807
0.0034182189187166806	15.407021574586363	0.00013968519585496922
0.0034182189187166806	18.48842588950363	0.00009320078435478678
0.0034182189187166806	22.186111067404354	0.0000611118518108285
0.0034182189187166806	26.62333328088523	0.00003909294162946025
0.0034182189187166806	31.947999937062274	0.000024158938516160083
0.0034182189187166806	38.33759992447472	0.000014245425780858059
0.0034182189187166806	46.005119909369675	7.879810636513792e-6
0.0034182189187166806	55.20614389124358	3.7786460556293506e-6
0.0034182189187166806	66.24737266949231	0.+2.3942461848166127*^-6*I
0.0034182189187166806	79.4968472033908	0.+6.077044950429016*^-6*I
0.0034182189187166806	95.3962166440689	0.+0.000012614459473515853*I
0.0034182189187166806	114.4754599728827	0.+0.000025884735471541577*I
0.0034182189187166806	137.37055196745928	0.+0.0000515053373892683*I
0.0034182189187166806	164.84466236095105	0.+0.00009896513211505997*I
0.0034182189187166806	197.8135948331413	0.+0.00018463596027091579*I
0.0034182189187166806	237.37631379976963	0.+0.00033686583392426156*I
0.0034182189187166806	284.85157655972336	0.+0.0006047458791781257*I
0.0034182189187166806	341.82189187166813	0.+0.0010732479705793802*I
0.0034182189187166806	410.18627024600187	0.+0.0018893800666569748*I
0.0034182189187166806	492.22352429520197	0.+0.0033073848026864586*I
0.0034182189187166806	590.6682291542426	0.+0.005766847770252034*I
0.0034182189187166806	708.8018749850912	0.+0.010027676011842552*I
0.0034182189187166806	850.5622499821089	0.+0.017403350355515906*I
0.0034182189187166806	1020.674699978531	0.+0.030163997153972468*I
0.0034182189187166806	1224.8096399742376	0.+0.052232910436672296*I
0.0034182189187166806	1469.7715679690841	0.+0.09039015926643623*I
0.0034182189187166806	1763.7258815629013	0.+0.15635244175334656*I
0.0034182189187166806	2116.471057875482	0.+0.27036709737940406*I
0.0034182189187166806	2539.7652694505773	0.+0.4674225897791227*I
0.0034182189187166806	3047.718323340691	0.+0.8079802563390701*I
0.0034182189187166806	3657.26198800883	0.+1.396518813906295*I
0.0034182189187166806	4388.714385610597	0.+2.413579315509805*I
0.0034182189187166806	5266.457262732718	0.+4.171138896583496*I
0.0034182189187166806	6319.748715279263	0.+7.2082966816313*I
0.0034182189187166806	7583.698458335118	0.+12.456619118759614*I
0.0034182189187166806	9100.438150002128	0.+21.525856823114136*I
0.0041018627024600185	1.	0.05228121124754409
0.0041018627024600185	1.2	0.036300262889398346
0.0041018627024600185	1.44	0.0252023833496866
0.0041018627024600185	1.728	0.017495524378923565
0.0041018627024600185	2.0736	0.012143541603839562
0.0041018627024600185	2.4883199999999994	0.008426890672455068
0.0041018627024600185	2.9859839999999997	0.005845888512809551
0.0041018627024600185	3.5831807999999987	0.004053533718674582
0.0041018627024600185	4.2998169599999985	0.002808854135616561
0.0041018627024600185	5.1597803519999985	0.0019445094880502466
0.0041018627024600185	6.191736422399997	0.0013442933973818974
0.0041018627024600185	7.430083706879996	0.0009275100561113207
0.0041018627024600185	8.916100448255998	0.0006381250749971309
0.0041018627024600185	10.699320537907195	0.00043723186651195025
0.0041018627024600185	12.839184645488631	0.000297820651466719
0.0041018627024600185	15.407021574586363	0.00020114668203115584
0.0041018627024600185	18.48842588950363	0.0001342091294708931
0.0041018627024600185	22.186111067404354	0.0000880010666075931
0.0041018627024600185	26.62333328088523	0.000056293835946422806
0.0041018627024600185	31.947999937062274	0.000034788871463270544
0.0041018627024600185	38.33759992447472	0.000020513413124435623
0.0041018627024600185	46.005119909369675	0.000011346927316579869
0.0041018627024600185	55.20614389124358	5.441250320106269e-6
0.0041018627024600185	66.24737266949231	0.+3.4477145061359246*^-6*I
0.0041018627024600185	79.4968472033908	0.+8.75094472861779*^-6*I
0.0041018627024600185	95.3962166440689	0.+0.000018164821641862845*I
0.0041018627024600185	114.4754599728827	0.+0.000037274019079019895*I
0.0041018627024600185	137.37055196745928	0.+0.0000741676858405464*I
0.0041018627024600185	164.84466236095105	0.+0.0001425097902456865*I
0.0041018627024600185	197.8135948331413	0.+0.00026587578279011886*I
0.0041018627024600185	237.37631379976963	0.+0.000485086800850937*I
0.0041018627024600185	284.85157655972336	0.+0.0008708340660165014*I
0.0041018627024600185	341.82189187166813	0.+0.0015454770776343084*I
0.0041018627024600185	410.18627024600187	0.+0.0027207072959860457*I
0.0041018627024600185	492.22352429520197	0.+0.004762634115868503*I
0.0041018627024600185	590.6682291542426	0.+0.008304260789162935*I
0.0041018627024600185	708.8018749850912	0.+0.014439853457053287*I
0.0041018627024600185	850.5622499821089	0.+0.025060824511942924*I
0.0041018627024600185	1020.674699978531	0.+0.04343615590172039*I
0.0041018627024600185	1224.8096399742376	0.+0.07521539102880817*I
0.0041018627024600185	1469.7715679690841	0.+0.13016182934366827*I
0.0041018627024600185	1763.7258815629013	0.+0.22514751612481926*I
0.0041018627024600185	2116.471057875482	0.+0.3893286202263421*I
0.0041018627024600185	2539.7652694505773	0.+0.6730885292819372*I
0.0041018627024600185	3047.718323340691	0.+1.1634915691282617*I
0.0041018627024600185	3657.26198800883	0.+2.0109870920250663*I
0.0041018627024600185	4388.714385610597	0.+3.475554214334122*I
0.0041018627024600185	5266.457262732718	0.+6.006440011080239*I
0.0041018627024600185	6319.748715279263	0.+10.379947221549081*I
0.0041018627024600185	7583.698458335118	0.+17.937531531013857*I
0.0041018627024600185	9100.438150002128	0.+30.997233825284386*I
0.004922235242952018	1.	0.07528494419646337
0.004922235242952018	1.2	0.052272378560733544
0.004922235242952018	1.44	0.036291432023548655
0.004922235242952018	1.728	0.025193555105649898
0.004922235242952018	2.0736	0.017486699909528943
0.004922235242952018	2.4883199999999994	0.012134722568335279
0.004922235242952018	2.9859839999999997	0.008418079458445742
0.004922235242952018	3.5831807999999987	0.00583708855489139
0.004922235242952018	4.2998169599999985	0.004044749955287841
0.004922235242952018	5.1597803519999985	0.002800093662792351
0.004922235242952018	6.191736422399997	0.0019357824922299294
0.004922235242952018	7.430083706879996	0.0013356144808003
0.004922235242952018	8.916100448255998	0.0009189001079958672
0.004922235242952018	10.699320537907195	0.0006296138877772074
0.004922235242952018	12.839184645488631	0.00042886173811207477
0.004922235242952018	15.407021574586363	0.00028965122212486395
0.004922235242952018	18.48842588950363	0.00019326114643808572
0.004922235242952018	22.186111067404354	0.00012672153591493387
0.004922235242952018	26.62333328088523	0.00008106312376284872
0.004922235242952018	31.947999937062274	0.000050095974907109516
0.004922235242952018	38.33759992447472	0.00002953931489918725
0.004922235242952018	46.005119909369675	0.000016339575335874988
0.004922235242952018	55.20614389124358	7.835400460953015e-6
0.004922235242952018	66.24737266949231	0.+4.964708888835724*^-6*I
0.004922235242952018	79.4968472033908	0.+0.000012601360409209596*I
0.004922235242952018	95.3962166440689	0.+0.000026157343164282456*I
0.004922235242952018	114.4754599728827	0.+0.000053674587473788564*I
0.004922235242952018	137.37055196745928	0.+0.00010680146761038666*I
0.004922235242952018	164.84466236095105	0.+0.0002052140979537882*I
0.004922235242952018	197.8135948331413	0.+0.0003828611272177707*I
0.004922235242952018	237.37631379976963	0.+0.0006985249932253484*I
0.004922235242952018	284.85157655972336	0.+0.0012540010550637604*I
0.004922235242952018	341.82189187166813	0.+0.002225486991793401*I
0.004922235242952018	410.18627024600187	0.+0.0039178185062199*I
0.004922235242952018	492.22352429520197	0.+0.006858193126850635*I
0.004922235242952018	590.6682291542426	0.+0.01195813553639461*I
0.004922235242952018	708.8018749850912	0.+0.0207933889781567*I
0.004922235242952018	850.5622499821089	0.+0.03608758729719776*I
0.004922235242952018	1020.674699978531	0.+0.06254806449847727*I
0.004922235242952018	1224.8096399742376	0.+0.1083101630814836*I
0.004922235242952018	1469.7715679690841	0.+0.18743303425488203*I
0.004922235242952018	1763.7258815629013	0.+0.32421242321973925*I
0.004922235242952018	2116.471057875482	0.+0.5606332131259318*I
0.004922235242952018	2539.7652694505773	0.+0.969247482165988*I
0.004922235242952018	3047.718323340691	0.+1.6754278595446945*I
0.004922235242952018	3657.26198800883	0.+2.8958214125160917*I
0.004922235242952018	4388.714385610597	0.+5.004798068641128*I
0.004922235242952018	5266.457262732718	0.+8.649273615955533*I
0.004922235242952018	6319.748715279263	0.+14.947123999030651*I
0.004922235242952018	7583.698458335118	0.+25.830045404659913*I
0.004922235242952018	9100.438150002128	0.+44.636016708409436*I
0.005906682291542424	1.	0.10841031964290734
0.005906682291542424	1.2	0.07527222512745636
0.005906682291542424	1.44	0.052259662113910095
0.005906682291542424	1.728	0.03627871935213587
0.005906682291542424	2.0736	0.0251808478697217
0.005906682291542424	2.4883199999999994	0.017474000498402815
0.005906682291542424	2.9859839999999997	0.012122034420161876
0.005906682291542424	3.5831807999999987	0.008405407519043605
0.005906682291542424	4.2998169599999985	0.005824439935614496
0.005906682291542424	5.1597803519999985	0.0040321348744209885
0.005906682291542424	6.191736422399997	0.0027875267888111
0.005906682291542424	7.430083706879996	0.001923284852352433
0.005906682291542424	8.916100448255998	0.0013232161555140499
0.005906682291542424	10.699320537907195	0.0009066439983991792
0.005906682291542424	12.839184645488631	0.000617560902881388
0.005906682291542424	15.407021574586363	0.0004170977598598043
0.005906682291542424	18.48842588950363	0.0002782960508708437
0.005906682291542424	22.186111067404354	0.0001824790117175049
0.005906682291542424	26.62333328088523	0.00011673089821850222
0.005906682291542424	31.947999937062274	0.00007213820386623775
0.005906682291542424	38.33759992447472	0.00004253661345482967
0.005906682291542424	46.005119909369675	0.000023528988483659996
0.005906682291542424	55.20614389124358	0.00001128297666377235
0.005906682291542424	66.24737266949231	0.+7.149180799923448*^-6*I
0.005906682291542424	79.4968472033908	0.+0.00001814595898926183*I
0.005906682291542424	95.3962166440689	0.+0.000037666574156566754*I
0.005906682291542424	114.4754599728827	0.+0.0000772914059622556*I
0.005906682291542424	137.37055196745928	0.+0.0001537941133589569*I
0.005906682291542424	164.84466236095105	0.+0.00029550830105345527*I
0.005906682291542424	197.8135948331413	0.+0.0005513200231935902*I
0.005906682291542424	237.37631379976963	0.+0.0010058759902445023*I
0.005906682291542424	284.85157655972336	0.+0.0018057615192918158*I
0.005906682291542424	341.82189187166813	0.+0.0032047012681824995*I
0.005906682291542424	410.18627024600187	0.+0.005641658648956659*I
0.005906682291542424	492.22352429520197	0.+0.009875798102664922*I
0.005906682291542424	590.6682291542426	0.+0.01721971517240825*I
0.005906682291542424	708.8018749850912	0.+0.02994248012854567*I
0.005906682291542424	850.5622499821089	0.+0.05196612570796481*I
0.005906682291542424	1020.674699978531	0.+0.09006921287780732*I
0.005906682291542424	1224.8096399742376	0.+0.1559666348373365*I
0.005906682291542424	1469.7715679690841	0.+0.2699035693270303*I
0.005906682291542424	1763.7258815629013	0.+0.46686588943642493*I
0.005906682291542424	2116.471057875482	0.+0.8073118269013425*I
0.005906682291542424	2539.7652694505773	0.+1.395716374319024*I
0.005906682291542424	3047.718323340691	0.+2.4126161177443612*I
0.005906682291542424	3657.26198800883	0.+4.169982834023174*I
0.005906682291542424	4388.714385610597	0.+7.20690921884323*I
0.005906682291542424	5266.457262732718	0.+12.454954006975974*I
0.005906682291542424	6319.748715279263	0.+21.523858558604154*I
0.005906682291542424	7583.698458335118	0.+37.1952653827103*I
0.005906682291542424	9100.438150002128	0.+64.27586406010964*I
0.007088018749850911	1.	0.15611086028578666
0.007088018749850911	1.2	0.10839200418353725
0.007088018749850911	1.44	0.0752539134440306
0.007088018749850911	1.728	0.05224135586707569
0.007088018749850911	2.0736	0.036260420932399264
0.007088018749850911	2.4883199999999994	0.02516256071770007
0.007088018749850911	2.9859839999999997	0.017455729565033114
0.007088018749850911	3.5831807999999987	0.012103786827422802
0.007088018749850911	4.2998169599999985	0.00838719350728488
0.007088018749850911	5.1597803519999985	0.005806274219166227
0.007088018749850911	6.191736422399997	0.004014038575887987
0.007088018749850911	7.430083706879996	0.002769530187387505
0.007088018749850911	8.916100448255998	0.0019054312639402323
0.007088018749850911	10.699320537907195	0.0013055673576948192
0.007088018749850911	12.839184645488631	0.0008892877001491995
0.007088018749850911	15.407021574586363	0.0006006207741981187
0.007088018749850911	18.48842588950363	0.0004007463132540151
0.007088018749850911	22.186111067404354	0.0002627697768732072
0.007088018749850911	26.62333328088523	0.00016809249343464333
0.007088018749850911	31.947999937062274	0.00010387901356738245
0.007088018749850911	38.33759992447472	0.00006125272337495477
0.007088018749850911	46.005119909369675	0.000033881743416470415
0.007088018749850911	55.20614389124358	0.0000162474863958322
0.007088018749850911	66.24737266949231	0.+0.00001029482035188977*I
0.007088018749850911	79.4968472033908	0.+0.00002613018094453706*I
0.007088018749850911	95.3962166440689	0.+0.00005423986678545617*I
0.007088018749850911	114.4754599728827	0.+0.00011129962458564813*I
0.007088018749850911	137.37055196745928	0.+0.00022146352323689812*I
0.007088018749850911	164.84466236095105	0.+0.0004255319535169758*I
0.007088018749850911	197.8135948331413	0.+0.0007939008333987703*I
0.007088018749850911	237.37631379976963	0.+0.0014484614259520842*I
0.007088018749850911	284.85157655972336	0.+0.0026002965877802175*I
0.007088018749850911	341.82189187166813	0.+0.004614769826182803*I
0.007088018749850911	410.18627024600187	0.+0.008123988454497594*I
0.007088018749850911	492.22352429520197	0.+0.014221149267837494*I
0.007088018749850911	590.6682291542426	0.+0.024796389848267895*I
0.007088018749850911	708.8018749850912	0.+0.0431171713851058*I
0.007088018749850911	850.5622499821089	0.+0.07483122101946939*I
0.007088018749850911	1020.674699978531	0.+0.12969966654404264*I
0.007088018749850911	1224.8096399742376	0.+0.22459195416576466*I
0.007088018749850911	1469.7715679690841	0.+0.3886611398309239*I
0.007088018749850911	1763.7258815629013	0.+0.6722868807884523*I
0.007088018749850911	2116.471057875482	0.+1.162529030737934*I
0.007088018749850911	2539.7652694505773	0.+2.0098315790193957*I
0.007088018749850911	3047.718323340691	0.+3.474167209551883*I
0.007088018749850911	3657.26198800883	0.+6.004775280993374*I
0.007088018749850911	4388.714385610597	0.+10.377949275134258*I
0.007088018749850911	5266.457262732718	0.+17.935133770045418*I
0.007088018749850911	6319.748715279263	0.+30.994356324390004*I
0.007088018749850911	7583.698458335118	0.+53.56118215110288*I
0.007088018749850911	9100.438150002128	0.+92.55724424655794*I
0.008505622499821088	1.	0.22479963881153248
0.008505622499821088	1.2	0.15608448602429342
0.008505622499821088	1.44	0.10836563535940391
0.008505622499821088	1.728	0.07522755244858889
0.008505622499821088	2.0736	0.05221500614265487
0.008505622499821088	2.4883199999999994	0.03623408743348805
0.008505622499821088	2.9859839999999997	0.02513625057364765
0.008505622499821088	3.5831807999999987	0.01742945303148881
0.008505622499821088	4.2998169599999985	0.012077558650490209
0.008505622499821088	5.1597803519999985	0.008361034875599355
0.008505622499821088	6.191736422399997	0.005780215549278694
0.008505622499821088	7.430083706879996	0.003988123469838002
0.008505622499821088	8.916100448255998	0.0027438210200739313
0.008505622499821088	10.699320537907195	0.001880016995080537
0.008505622499821088	12.839184645488631	0.0012805742882148457
0.008505622499821088	15.407021574586363	0.0008648939148452898
0.008505622499821088	18.48842588950363	0.0005770746910857811
0.008505622499821088	22.186111067404354	0.00037838847869741787
0.008505622499821088	26.62333328088523	0.00024205319054588606
0.008505622499821088	31.947999937062274	0.0001495857795370305
0.008505622499821088	38.33759992447472	0.00008820392165993474
0.008505622499821088	46.005119909369675	0.000048789710519717345
0.008505622499821088	55.20614389124358	0.000023396380409998333
0.008505622499821088	66.24737266949231	0.+0.000014824541306721253*I
0.008505622499821088	79.4968472033908	0.+0.00003762746056013331*I
0.008505622499821088	95.3962166440689	0.+0.0000781054081710568*I
0.008505622499821088	114.4754599728827	0.+0.0001602714594033331*I
0.008505622499821088	137.37055196745928	0.+0.0003189074734611328*I
0.008505622499821088	164.84466236095105	0.+0.0006127660130644443*I
0.008505622499821088	197.8135948331413	0.+0.0011432172000942276*I
0.008505622499821088	237.37631379976963	0.+0.0020857844533709985*I
0.008505622499821088	284.85157655972336	0.+0.0037444270864035074*I
0.008505622499821088	341.82189187166813	0.+0.006645268549703227*I
0.008505622499821088	410.18627024600187	0.+0.011698543374476521*I
0.008505622499821088	492.22352429520197	0.+0.020478454945685967*I
0.008505622499821088	590.6682291542426	0.+0.03570680138150572*I
0.008505622499821088	708.8018749850912	0.+0.062088726794552254*I
0.008505622499821088	850.5622499821089	0.+0.10775695826803577*I
0.008505622499821088	1020.674699978531	0.+0.18676751982342119*I
0.008505622499821088	1224.8096399742376	0.+0.3234124139987007*I
0.008505622499821088	1469.7715679690841	0.+0.5596720413565296*I
0.008505622499821088	1763.7258815629013	0.+0.96809310833537*I
0.008505622499821088	2116.471057875482	0.+1.6740418042626226*I
0.008505622499821088	2539.7652694505773	0.+2.894157473787926*I
0.008505622499821088	3047.718323340691	0.+5.002800781754704*I
0.008505622499821088	3657.26198800883	0.+8.646876404630449*I
0.008505622499821088	4388.714385610597	0.+14.944246956193313*I
0.008505622499821088	5266.457262732718	0.+25.82659262886536*I
0.008505622499821088	6319.748715279263	0.+44.63187310712154*I
0.008505622499821088	7583.698458335118	0.+77.12810229758803*I
0.008505622499821088	9100.438150002128	0.+133.28243171504326*I
0.010206746999785308	1.	0.3237114798886069
0.010206746999785308	1.2	0.2247616598749826
0.010206746999785308	1.44	0.15604651491754168
0.010206746999785308	1.728	0.10832767552596806
0.010206746999785308	2.0736	0.07518960884542306
0.010206746999785308	2.4883199999999994	0.05217708590422281
0.010206746999785308	2.9859839999999997	0.036196200826052634
0.010206746999785308	3.5831807999999987	0.025098412365343898
0.010206746999785308	4.2998169599999985	0.01739168445670591
0.010206746999785308	5.1597803519999985	0.012039890220863077
0.010206746999785308	6.191736422399997	0.008323510390961322
0.010206746999785308	7.430083706879996	0.005742897796566726
0.010206746999785308	8.916100448255998	0.003951102268906463
0.010206746999785308	10.699320537907195	0.002707224472915975
0.010206746999785308	12.839184645488631	0.0018440269750293781
0.010206746999785308	15.407021574586363	0.001245447237377218
0.010206746999785308	18.48842588950363	0.0008309875551635248
0.010206746999785308	22.186111067404354	0.000544879409324282
0.010206746999785308	26.62333328088523	0.000348556594386076
0.010206746999785308	31.947999937062274	0.00021540352253332403
0.010206746999785308	38.33759992447472	0.0001270136471903061
0.010206746999785308	46.005119909369675	0.00007025718314839299
0.010206746999785308	55.20614389124358	0.000033690787790397604
0.010206746999785308	66.24737266949231	0.+0.000021347339481678606*I
0.010206746999785308	79.4968472033908	0.+0.000054183543206592*I
0.010206746999785308	95.3962166440689	0.+0.00011247178776632181*I
0.010206746999785308	114.4754599728827	0.+0.00023079090154079973*I
0.010206746999785308	137.37055196745928	0.+0.00045922676178403144*I
0.010206746999785308	164.84466236095105	0.+0.0008823830588128002*I
0.010206746999785308	197.8135948331413	0.+0.0016462327681356886*I
0.010206746999785308	237.37631379976963	0.+0.0030035296128542383*I
0.010206746999785308	284.85157655972336	0.+0.005391975004421052*I
0.010206746999785308	341.82189187166813	0.+0.00956918671157265*I
0.010206746999785308	410.18627024600187	0.+0.016845902459246196*I
0.010206746999785308	492.22352429520197	0.+0.0294889751217878*I
0.010206746999785308	590.6682291542426	0.+0.05141779398936826*I
0.010206746999785308	708.8018749850912	0.+0.08940776658415528*I
0.010206746999785308	850.5622499821089	0.+0.15517001990597154*I
0.010206746999785308	1020.674699978531	0.+0.2689452285457266*I
0.010206746999785308	1224.8096399742376	0.+0.4657138761581292*I
0.010206746999785308	1469.7715679690841	0.+0.8059277395534031*I
0.010206746999785308	1763.7258815629013	0.+1.3940540760029334*I
0.010206746999785308	2116.471057875482	0.+2.410620198138178*I
0.010206746999785308	2539.7652694505773	0.+4.167586762254615*I
0.010206746999785308	3047.718323340691	0.+7.204033125726778*I
0.010206746999785308	3657.26198800883	0.+12.45150202266785*I
0.010206746999785308	4388.714385610597	0.+21.519715616918376*I
0.010206746999785308	5266.457262732718	0.+37.19029338556614*I
0.010206746999785308	6319.748715279263	0.+64.26989727425504*I
0.010206746999785308	7583.698458335118	0.+111.0644673085268*I
0.010206746999785308	9100.438150002128	0.+191.92670166966238*I
0.012248096399742373	1.	0.46614453103959425
0.012248096399742373	1.2	0.3236567902199751
0.012248096399742373	1.44	0.2247069814812602
0.012248096399742373	1.728	0.15599185275739408
0.012248096399742373	2.0736	0.10827303673740928
0.012248096399742373	2.4883199999999994	0.0751350037020809
0.012248096399742373	2.9859839999999997	0.05212252918951583
0.012248096399742373	3.5831807999999987	0.03614171380609524
0.012248096399742373	4.2998169599999985	0.025044025617656528
0.012248096399742373	5.1597803519999985	0.01733744191804284
0.012248096399742373	6.191736422399997	0.011985854962984311
0.012248096399742373	7.430083706879996	0.00826977282705609
0.012248096399742373	8.916100448255998	0.00568958726722531
0.012248096399742373	10.699320537907195	0.003898403240999006
0.012248096399742373	12.839184645488631	0.0026553988440423068
0.012248096399742373	15.407021574586363	0.0017934440218231949
0.012248096399742373	18.48842588950363	0.0011966220794354765
0.012248096399742373	22.186111067404354	0.0007846263494269666
0.012248096399742373	26.62333328088523	0.0005019214959159498
0.012248096399742373	31.947999937062274	0.00031018107244798677
0.012248096399742373	38.33759992447472	0.0001828996519540409
0.012248096399742373	46.005119909369675	0.00010117034373368599
0.012248096399742373	55.20614389124358	0.000048514734418172595
0.012248096399742373	66.24737266949231	0.+0.00003074016885361722*I
0.012248096399742373	79.4968472033908	0.+0.00007802430221749251*I
0.012248096399742373	95.3962166440689	0.+0.00016195937438350354*I
0.012248096399742373	114.4754599728827	0.+0.0003323388982187518*I
0.012248096399742373	137.37055196745928	0.+0.0006612865369690057*I
0.012248096399742373	164.84466236095105	0.+0.0012706316046904333*I
0.012248096399742373	197.8135948331413	0.+0.0023705751861153933*I
0.012248096399742373	237.37631379976963	0.+0.004325082642510107*I
0.012248096399742373	284.85157655972336	0.+0.007764444006366321*I
0.012248096399742373	341.82189187166813	0.+0.013779628864664623*I
0.012248096399742373	410.18627024600187	0.+0.024258099541314544*I
0.012248096399742373	492.22352429520197	0.+0.04246412417537447*I
0.012248096399742373	590.6682291542426	0.+0.07404162334469035*I
0.012248096399742373	708.8018749850912	0.+0.1287471838811837*I
0.012248096399742373	850.5622499821089	0.+0.22344482866459917*I
0.012248096399742373	1020.674699978531	0.+0.3872811291058465*I
0.012248096399742373	1224.8096399742376	0.+0.6706279816677067*I
0.012248096399742373	1469.7715679690841	0.+1.1605359449569013*I
0.012248096399742373	1763.7258815629013	0.+2.007437869444225*I
0.012248096399742373	2116.471057875482	0.+3.471293085318978*I
0.012248096399742373	2539.7652694505773	0.+6.00132493764665*I
0.012248096399742373	3047.718323340691	0.+10.37380770104657*I
0.012248096399742373	3657.26198800883	0.+17.930162912641716*I
0.012248096399742373	4388.714385610597	0.+30.98839048836248*I
0.012248096399742373	5266.457262732718	0.+53.55402247521528*I
0.012248096399742373	6319.748715279263	0.+92.54865207492733*I
0.012248096399742373	7583.698458335118	0.+159.9328329242787*I
0.012248096399742373	9100.438150002128	0.+276.374450404314*I
0.014697715679690838	1.	0.671248124697015
0.014697715679690838	1.2	0.4660657779167636
0.014697715679690838	1.44	0.3235780533330142
0.014697715679690838	1.728	0.22462826797064722
0.014697715679690838	2.0736	0.15591317290186915
0.014697715679690838	2.4883199999999994	0.10819440533099636
0.014697715679690838	2.9859839999999997	0.0750564420329027
0.014697715679690838	3.5831807999999987	0.05204406788077707
0.014697715679690838	4.2998169599999985	0.03606339688942536
0.014697715679690838	5.1597803519999985	0.02496591636198166
0.014697715679690838	6.191736422399997	0.017259631146697384
0.014697715679690838	7.430083706879996	0.011908472870960756
0.014697715679690838	8.916100448255998	0.008193005664804435
0.014697715679690838	10.699320537907195	0.00561370066703856
0.014697715679690838	12.839184645488631	0.003823774335420916
0.014697715679690838	15.407021574586363	0.0025825593914253968
0.014697715679690838	18.48842588950363	0.0017231357943870843
0.014697715679690838	22.186111067404354	0.0011298619431748308
0.014697715679690838	26.62333328088523	0.0007227669541189669
0.014697715679690838	31.947999937062274	0.0004466607443251004
0.014697715679690838	38.33759992447472	0.00026337549881381853
0.014697715679690838	46.005119909369675	0.00014568529497650766
0.014697715679690838	55.20614389124358	0.00006986121756216844
0.014697715679690838	66.24737266949231	0.+0.00004426584314920874*I
0.014697715679690838	79.4968472033908	0.+0.00011235499519318908*I
0.014697715679690838	95.3962166440689	0.+0.0002332214991122448*I
0.014697715679690838	114.4754599728827	0.+0.00047856801343500204*I
0.014697715679690838	137.37055196745928	0.+0.000952252613235367*I
0.014697715679690838	164.84466236095105	0.+0.0018297095107542214*I
0.014697715679690838	197.8135948331413	0.+0.0034136282680061617*I
0.014697715679690838	237.37631379976963	0.+0.006228119005214547*I
0.014697715679690838	284.85157655972336	0.+0.01118079936916749*I
0.014697715679690838	341.82189187166813	0.+0.019842665565117032*I
0.014697715679690838	410.18627024600187	0.+0.034931663339492894*I
0.014697715679690838	492.22352429520197	0.+0.061148338812539144*I
0.014697715679690838	590.6682291542426	0.+0.10661993761635397*I
0.014697715679690838	708.8018749850912	0.+0.1853959447889043*I
0.014697715679690838	850.5622499821089	0.+0.3217605532770224*I
0.014697715679690838	1020.674699978531	0.+0.5576848259124182*I
0.014697715679690838	1224.8096399742376	0.+0.9657042936014961*I
0.014697715679690838	1469.7715679690841	0.+1.6711717607379357*I
0.014697715679690838	1763.7258815629013	0.+2.890710531999681*I
0.014697715679690838	2116.471057875482	0.+4.998662042859322*I
0.014697715679690838	2539.7652694505773	0.+8.641907910211163*I
0.014697715679690838	3047.718323340691	0.+14.938283089507038*I
0.014697715679690838	3657.26198800883	0.+25.819434594204036*I
0.014697715679690838	4388.714385610597	0.+44.623282303241915*I
0.014697715679690838	5266.457262732718	0.+77.11779236430989*I
0.014697715679690838	6319.748715279263	0.+133.2700589878952*I
0.014697715679690838	7583.698458335118	0.+230.30327941096107*I
0.014697715679690838	9100.438150002128	0.+397.9792085822116*I
0.01763725881562901	1.	0.9665972995637022
0.01763725881562901	1.2	0.6711347202001402
0.01763725881562901	1.44	0.4659523967995409
0.01763725881562901	1.728	0.32346470587773224
0.01763725881562901	2.0736	0.22451496897869175
0.01763725881562901	2.4883199999999994	0.15579994367663488
0.01763725881562901	2.9859839999999997	0.10808127652737998
0.01763725881562901	3.5831807999999987	0.07494345774831904
0.01763725881562901	4.2998169599999985	0.051931291520772555
0.01763725881562901	5.1597803519999985	0.035950919561253625
0.01763725881562901	6.191736422399997	0.024853868851244253
0.01763725881562901	7.430083706879996	0.0171482009341835
0.01763725881562901	8.916100448255998	0.011797928157318395
0.01763725881562901	10.699320537907195	0.008083728960535531
0.01763725881562901	12.839184645488631	0.005506235043006123
0.01763725881562901	15.407021574586363	0.0037188855236525748
0.01763725881562901	18.48842588950363	0.0024813155439174037
0.01763725881562901	22.186111067404354	0.0016270011981717569
0.01763725881562901	26.62333328088523	0.001040784413931313
0.01763725881562901	31.947999937062274	0.000643191471828145
0.01763725881562901	38.33759992447472	0.000379260718291899
0.01763725881562901	46.005119909369675	0.00020978682476617113
0.01763725881562901	55.20614389124358	0.00010060015328952261
0.01763725881562901	66.24737266949231	0.+0.00006374281413486063*I
0.01763725881562901	79.4968472033908	0.+0.00016179119307819237*I
0.01763725881562901	95.3962166440689	0.+0.0003358389587216327*I
0.01763725881562901	114.4754599728827	0.+0.0006891379393464035*I
0.01763725881562901	137.37055196745928	0.+0.0013712437630589295*I
0.01763725881562901	164.84466236095105	0.+0.002634781695486081*I
0.01763725881562901	197.8135948331413	0.+0.0049156247059288765*I
0.01763725881562901	237.37631379976963	0.+0.008968491367508952*I
0.01763725881562901	284.85157655972336	0.+0.016100351091601198*I
0.01763725881562901	341.82189187166813	0.+0.028573438413768554*I
0.01763725881562901	410.18627024600187	0.+0.0503015952088698*I
0.01763725881562901	492.22352429520197	0.+0.08805360789005644*I
0.01763725881562901	590.6682291542426	0.+0.15353271016754982*I
0.01763725881562901	708.8018749850912	0.+0.26697016049602246*I
0.01763725881562901	850.5622499821089	0.+0.46333519671891266*I
0.01763725881562901	1020.674699978531	0.+0.8030661493138829*I
0.01763725881562901	1224.8096399742376	0.+1.3906141827861556*I
0.01763725881562901	1469.7715679690841	0.+2.4064873354626286*I
0.01763725881562901	1763.7258815629013	0.+4.162623166079543*I
0.01763725881562901	2116.471057875482	0.+7.198073341717429*I
0.01763725881562901	2539.7652694505773	0.+12.444347390704086*I
0.01763725881562901	3047.718323340691	0.+21.51112764889015*I
0.01763725881562901	3657.26198800883	0.+37.17998581565384*I
0.01763725881562901	4388.714385610597	0.+64.2575265166684*I
0.01763725881562901	5266.457262732718	0.+111.04962100460635*I
0.01763725881562901	6319.748715279263	0.+191.90888494256924*I
0.01763725881562901	7583.698458335118	0.+331.63672235178416*I
0.01763725881562901	9100.438150002128	0.+573.0900603583851*I
0.021164710578754818	1.	1.3919001113717315
0.021164710578754818	1.2	0.9664339970882022
0.021164710578754818	1.44	0.6709714513913392
0.021164710578754818	1.728	0.4657891764639346
0.021164710578754818	2.0736	0.3233015553293162
0.021164710578754818	2.4883199999999994	0.22435191889435432
0.021164710578754818	2.9859839999999997	0.1556370381994272
0.021164710578754818	3.5831807999999987	0.10791857915757945
0.021164710578754818	4.2998169599999985	0.0747810597899125
0.021164710578754818	5.1597803519999985	0.051769324168205226
0.021164710578754818	6.191736422399997	0.03578957114579174
0.021164710578754818	7.430083706879996	0.024693409345224248
0.021164710578754818	8.916100448255998	0.016989016546538494
0.021164710578754818	10.699320537907195	0.011640569703171172
0.021164710578754818	12.839184645488631	0.007928978461928821
0.021164710578754818	15.407021574586363	0.005355195154059709
0.021164710578754818	18.48842588950363	0.003573094383241062
0.021164710578754818	22.186111067404354	0.0023428817253673307
0.021164710578754818	26.62333328088523	0.001498729556061091
0.021164710578754818	31.947999937062274	0.0009261957194325291
0.021164710578754818	38.33759992447472	0.0005461354343403348
0.021164710578754818	46.005119909369675	0.0003020930276632865
0.021164710578754818	55.20614389124358	0.0001448642207369126
0.021164710578754818	66.24737266949231	0.+0.00009178965235419933*I
0.021164710578754818	79.4968472033908	0.+0.00023297931803259713*I
0.021164710578754818	95.3962166440689	0.+0.00048360810055915124*I
0.021164710578754818	114.4754599728827	0.+0.0009923586326588214*I
0.021164710578754818	137.37055196745928	0.+0.001974591018804859*I
0.021164710578754818	164.84466236095105	0.+0.0037940856414999577*I
0.021164710578754818	197.8135948331413	0.+0.007078499576537584*I
0.021164710578754818	237.37631379976963	0.+0.012914627569212897*I
0.021164710578754818	284.85157655972336	0.+0.02318450557190573*I
0.021164710578754818	341.82189187166813	0.+0.04114575131582673*I
0.021164710578754818	410.18627024600187	0.+0.07243429710077254*I
0.021164710578754818	492.22352429520197	0.+0.12679719536168133*I
0.021164710578754818	590.6682291542426	0.+0.2210871026412718*I
0.021164710578754818	708.8018749850912	0.+0.38443703111427235*I
0.021164710578754818	850.5622499821089	0.+0.6672026832752345*I
0.021164710578754818	1020.674699978531	0.+1.1564152550119917*I
0.021164710578754818	1224.8096399742376	0.+2.0024844232120644*I
0.021164710578754818	1469.7715679690841	0.+3.465341763066187*I
0.021164710578754818	1763.7258815629013	0.+5.994177359154545*I
0.021164710578754818	2116.471057875482	0.+10.365225612073102*I
0.021164710578754818	2539.7652694505773	0.+17.91986024261389*I
0.021164710578754818	3047.718323340691	0.+30.976023814401824*I
0.021164710578754818	3657.26198800883	0.+53.539179574541556*I
0.021164710578754818	4388.714385610597	0.+92.53083818400253*I
0.021164710578754818	5266.457262732718	0.+159.91145424663318*I
0.021164710578754818	6319.748715279263	0.+276.3487943172998*I
0.021164710578754818	7583.698458335118	0.+477.5568801865694*I
0.021164710578754818	9100.438150002128	0.+825.249686916075*I
0.025397652694505765	1.	2.004336160375291
0.025397652694505765	1.2	1.3916649558070093
0.025397652694505765	1.44	0.9661988900035269
0.025397652694505765	1.728	0.6707364141080651
0.025397652694505765	2.0736	0.4655542396742147
0.025397652694505765	2.4883199999999994	0.32306676320786987
0.025397652694505765	2.9859839999999997	0.22411733500717484
0.025397652694505765	3.5831807999999987	0.15540275398691425
0.025397652694505765	4.2998169599999985	0.10768472609747384
0.025397652694505765	5.1597803519999985	0.07454782680221543
0.025397652694505765	6.191736422399997	0.05153698244994003
0.025397652694505765	7.430083706879996	0.035558509457122876
0.025397652694505765	8.916100448255998	0.0244641838270154
0.025397652694505765	10.699320537907195	0.016762420372566467
0.025397652694505765	12.839184645488631	0.011417728985177487
0.025397652694505765	15.407021574586363	0.007711481021845971
0.025397652694505765	18.48842588950363	0.005145255911867123
0.025397652694505765	22.186111067404354	0.003373749684528952
0.025397652694505765	26.62333328088523	0.002158170560727969
0.025397652694505765	31.947999937062274	0.0013337218359828402
0.025397652694505765	38.33759992447472	0.0007864350254500811
0.025397652694505765	46.005119909369675	0.0004350139598351321
0.025397652694505765	55.20614389124358	0.0002086044778611539
0.025397652694505765	66.24737266949231	0.+0.0001321770993900469*I
0.025397652694505765	79.4968472033908	0.+0.00033549021796693945*I
0.025397652694505765	95.3962166440689	0.+0.000696395664805177*I
0.025397652694505765	114.4754599728827	0.+0.0014289964310287009*I
0.025397652694505765	137.37055196745928	0.+0.002843411067078994*I
0.025397652694505765	164.84466236095105	0.+0.005463483323759932*I
0.025397652694505765	197.8135948331413	0.+0.01019303939021411*I
0.025397652694505765	237.37631379976963	0.+0.018597063699666547*I
0.025397652694505765	284.85157655972336	0.+0.033385688023544205*I
0.025397652694505765	341.82189187166813	0.+0.05924988189479041*I
0.025397652694505765	410.18627024600187	0.+0.10430538782511234*I
0.025397652694505765	492.22352429520197	0.+0.1825879613208209*I
0.025397652694505765	590.6682291542426	0.+0.31836542780343097*I
0.025397652694505765	708.8018749850912	0.+0.5535893248045516*I
0.025397652694505765	850.5622499821089	0.+0.9607718639163363*I
0.025397652694505765	1020.674699978531	0.+1.6652379672172661*I
0.025397652694505765	1224.8096399742376	0.+2.8835775694253694*I
0.025397652694505765	1469.7715679690841	0.+4.990092138815304*I
0.025397652694505765	1763.7258815629013	0.+8.631615397182532*I
0.025397652694505765	2116.471057875482	0.+14.925924881385246*I
0.025397652694505765	2539.7652694505773	0.+25.80459874936397*I
0.025397652694505765	3047.718323340691	0.+44.60547429273858*I
0.025397652694505765	3657.26198800883	0.+77.09641858733974*I
0.025397652694505765	4388.714385610597	0.+133.2444069849635*I
0.025397652694505765	5266.457262732718	0.+230.27249411515146*I
0.025397652694505765	6319.748715279263	0.+397.9422638169112*I
0.025397652694505765	7583.698458335118	0.+687.681907468659*I
0.025397652694505765	9100.438150002128	0.+1188.3595491591464*I
0.030477183233406903	1.	2.8862440709404162
0.030477183233406903	1.2	2.003997536362091
0.030477183233406903	1.44	1.3913264016050773
0.030477183233406903	1.728	0.9658604363156126
0.030477183233406903	2.0736	0.6703981051308685
0.030477183233406903	2.4883199999999994	0.46521613901933206
0.030477183233406903	2.9859839999999997	0.32272896241033144
0.030477183233406903	3.5831807999999987	0.22377996574115627
0.030477183233406903	4.2998169599999985	0.15506600558036218
0.030477183233406903	5.1597803519999985	0.10734887059519012
0.030477183233406903	6.191736422399997	0.07421325472791358
0.030477183233406903	7.430083706879996	0.05120425361825688
0.030477183233406903	8.916100448255998	0.035228424710902144
0.030477183233406903	10.699320537907195	0.024137885336495683
0.030477183233406903	12.839184645488631	0.016441529738655564
0.030477183233406903	15.407021574586363	0.011104532671458188
0.030477183233406903	18.48842588950363	0.0074091685130886495
0.030477183233406903	22.186111067404354	0.004858199545721687
0.030477183233406903	26.62333328088523	0.003107765607448272
0.030477183233406903	31.947999937062274	0.001920559443815288
0.030477183233406903	38.33759992447472	0.0011324664366481154
0.030477183233406903	46.005119909369675	0.0006264201021625895
0.030477183233406903	55.20614389124358	0.00030039044812006134
0.030477183233406903	66.24737266949231	0.+0.0001903350231216673*I
0.030477183233406903	79.4968472033908	0.+0.0004831059138723922*I
0.030477183233406903	95.3962166440689	0.+0.0010028097573194538*I
0.030477183233406903	114.4754599728827	0.+0.002057754860681327*I
0.030477183233406903	137.37055196745928	0.+0.0040945119365937465*I
0.030477183233406903	164.84466236095105	0.+0.007867415986214295*I
0.030477183233406903	197.8135948331413	0.+0.0146779767219083*I
0.030477183233406903	237.37631379976963	0.+0.0267797717275198*I
0.030477183233406903	284.85157655972336	0.+0.04807539075390361*I
0.030477183233406903	341.82189187166813	0.+0.08531982992849811*I
0.030477183233406903	410.18627024600187	0.+0.15019975846816158*I
0.030477183233406903	492.22352429520197	0.+0.2629266643019818*I
0.030477183233406903	590.6682291542426	0.+0.4584462160369402*I
0.030477183233406903	708.8018749850912	0.+0.7971686277185535*I
0.030477183233406903	850.5622499821089	0.+1.3835114840395228*I
0.030477183233406903	1020.674699978531	0.+2.3979426727928606*I
0.030477183233406903	1224.8096399742376	0.+4.152351699972527*I
0.030477183233406903	1469.7715679690841	0.+7.185732679894029*I
0.030477183233406903	1763.7258815629013	0.+12.429526171942834*I
0.030477183233406903	2116.471057875482	0.+21.493331829194734*I
0.030477183233406903	2539.7652694505773	0.+37.15862219908407*I
0.030477183233406903	3047.718323340691	0.+64.23188298154349*I
0.030477183233406903	3657.26198800883	0.+111.0188427657691*I
0.030477183233406903	4388.714385610597	0.+191.87194605834722*I
0.030477183233406903	5266.457262732718	0.+331.5923915258178*I
0.030477183233406903	6319.748715279263	0.+573.0368598963515*I
0.030477183233406903	7583.698458335118	0.+990.2619467548678*I
0.030477183233406903	9100.438150002128	0.+1711.2377507891692*I
0.036572619880088295	1.	4.156191462154201
0.036572619880088295	1.2	2.885756452361413
0.036572619880088295	1.44	2.0035100183113124
0.036572619880088295	1.728	1.390839028294483
0.036572619880088295	2.0736	0.9653732713884512
0.036572619880088295	2.4883199999999994	0.6699112401878384
0.036572619880088295	2.9859839999999997	0.4647297058708776
0.036572619880088295	3.5831807999999987	0.32224315066726517
0.036572619880088295	4.2998169599999985	0.2232950480357217
0.036572619880088295	5.1597803519999985	0.15458237365707386
0.036572619880088295	6.191736422399997	0.1068670868081956
0.036572619880088295	7.430083706879996	0.07373412521028994
0.036572619880088295	8.916100448255998	0.05072893158369912
0.036572619880088295	10.699320537907195	0.0347585548845538
0.036572619880088295	12.839184645488631	0.02367580282366402
0.036572619880088295	15.407021574586363	0.015990527046899797
0.036572619880088295	18.48842588950363	0.010669202658847658
0.036572619880088295	22.186111067404354	0.006995807345839233
0.036572619880088295	26.62333328088523	0.004475182474725513
0.036572619880088295	31.947999937062274	0.0027656055990940166
0.036572619880088295	38.33759992447472	0.001630751668773287
0.036572619880088295	46.005119909369675	0.0009020449471141294
0.036572619880088295	55.20614389124358	0.00043256224529288864
0.036572619880088295	66.24737266949231	0.+0.0002740824332952011*I
0.036572619880088295	79.4968472033908	0.+0.0006956725159762452*I
0.036572619880088295	95.3962166440689	0.+0.0014440460505400143*I
0.036572619880088295	114.4754599728827	0.+0.0029631669993811127*I
0.036572619880088295	137.37055196745928	0.+0.005896097188694998*I
0.036572619880088295	164.84466236095105	0.+0.011329079020148588*I
0.036572619880088295	197.8135948331413	0.+0.021136286479547964*I
0.036572619880088295	237.37631379976963	0.+0.03856287128762853*I
0.036572619880088295	284.85157655972336	0.+0.06922856268562123*I
0.036572619880088295	341.82189187166813	0.+0.12286055509703733*I
0.036572619880088295	410.18627024600187	0.+0.21628765219415283*I
0.036572619880088295	492.22352429520197	0.+0.37861439659485396*I
0.036572619880088295	590.6682291542426	0.+0.6601625510931942*I
0.036572619880088295	708.8018749850912	0.+1.1479228239147177*I
0.036572619880088295	850.5622499821089	0.+1.9922565370169139*I
0.036572619880088295	1020.674699978531	0.+3.453037448821721*I
0.036572619880088295	1224.8096399742376	0.+5.979386447960442*I
0.036572619880088295	1469.7715679690841	0.+10.347455059047407*I
0.036572619880088295	1763.7258815629013	0.+17.898517687597693*I
0.036572619880088295	2116.471057875482	0.+30.95039783404043*I
0.036572619880088295	2539.7652694505773	0.+53.5084159666811*I
0.036572619880088295	3047.718323340691	0.+92.49391149342266*I
0.036572619880088295	3657.26198800883	0.+159.8671335827076*I
0.036572619880088295	4388.714385610597	0.+276.2956023240202*I
0.036572619880088295	5266.457262732718	0.+477.4930437971778*I
0.036572619880088295	6319.748715279263	0.+825.1730782507467*I
0.036572619880088295	7583.698458335118	0.+1425.9772033270106*I
0.036572619880088295	9100.438150002128	0.+2464.182361136405*I
0.04388714385610596	1.	5.984915705502053
0.04388714385610596	1.2	4.155489291400436
0.04388714385610596	1.44	2.8850544263682916
0.04388714385610596	1.728	2.002808200744056
0.04388714385610596	2.0736	1.3901375107993705
0.04388714385610596	2.4883199999999994	0.9646721858704878
0.04388714385610596	2.9859839999999997	0.669210776454064
0.04388714385610596	3.5831807999999987	0.464030136960862
0.04388714385610596	4.2998169599999985	0.3215448691714394
0.04388714385610596	5.1597803519999985	0.2225986180661864
0.04388714385610596	6.191736422399997	0.15388860500380175
0.04388714385610596	7.430083706879996	0.10617714030281757
0.04388714385610596	8.916100448255998	0.07304966148052675
0.04388714385610596	10.699320537907195	0.0500523190337575
0.04388714385610596	12.839184645488631	0.03409315606607621
0.04388714385610596	15.407021574586363	0.02302635894753572
0.04388714385610596	18.48842588950363	0.015363651828740638
0.04388714385610596	22.186111067404354	0.010073962578008498
0.04388714385610596	26.62333328088523	0.006444262763604743
0.04388714385610596	31.947999937062274	0.003982472062695385
0.04388714385610596	38.33759992447472	0.002348282403033534
0.04388714385610596	46.005119909369675	0.001298944723844347
0.04388714385610596	55.20614389124358	0.0006228896332217597
0.04388714385610596	66.24737266949231	0.+0.00039467870394508975*I
0.04388714385610596	79.4968472033908	0.+0.0010017684230057937*I
0.04388714385610596	95.3962166440689	0.+0.0020794263127776216*I
0.04388714385610596	114.4754599728827	0.+0.004266960479108804*I
0.04388714385610596	137.37055196745928	0.+0.0084903799517208*I
0.04388714385610596	164.84466236095105	0.+0.016313873789013975*I
0.04388714385610596	197.8135948331413	0.+0.03043625253054908*I
0.04388714385610596	237.37631379976963	0.+0.055530534654185115*I
0.04388714385610596	284.85157655972336	0.+0.09968913026729463*I
0.04388714385610596	341.82189187166813	0.+0.17691919933973385*I
0.04388714385610596	410.18627024600187	0.+0.31145421915958016*I
0.04388714385610596	492.22352429520197	0.+0.54520473109659*I
0.04388714385610596	590.6682291542426	0.+0.9506340735742*I
0.04388714385610596	708.8018749850912	0.+1.6530088664371938*I
0.04388714385610596	850.5622499821089	0.+2.8688494133043574*I
0.04388714385610596	1020.674699978531	0.+4.9723739263032805*I
0.04388714385610596	1224.8096399742376	0.+8.61031648506304*I
0.04388714385610596	1469.7715679690841	0.+14.900335285028271*I
0.04388714385610596	1763.7258815629013	0.+25.77386547014069*I
0.04388714385610596	2116.471057875482	0.+44.56857288101824*I
0.04388714385610596	2539.7652694505773	0.+77.05211899202081*I
0.04388714385610596	3047.718323340691	0.+133.19123255052867*I
0.04388714385610596	3657.26198800883	0.+230.20867235909904*I
0.04388714385610596	4388.714385610597	0.+397.8656673465892*I
0.04388714385610596	5266.457262732718	0.+687.5899830679365*I
0.04388714385610596	6319.748715279263	0.+1188.2492326810755*I
0.04388714385610596	7583.698458335118	0.+2053.407172790896*I
0.04388714385610596	9100.438150002128	0.+3548.422600036424*I
0.05266457262732717	1.	8.61827861592296
0.05266457262732717	1.2	5.983904579616632
0.05266457262732717	1.44	4.154478373970342
0.05266457262732717	1.728	2.8840438090714424
0.05266457262732717	2.0736	2.0017980155510946
0.05266457262732717	2.4883199999999994	1.3891279476535032
0.05266457262732717	2.9859839999999997	0.9636635180938526
0.05266457262732717	3.5831807999999987	0.6682033972236417
0.05266457262732717	4.2998169599999985	0.4630246116068729
0.05266457262732717	5.1597803519999985	0.32054201001530863
0.05266457262732717	6.191736422399997	0.22159959120547465
0.05266457262732717	7.430083706879996	0.15289508203605737
0.05266457262732717	8.916100448255998	0.10519151253195859
0.05266457262732717	10.699320537907195	0.07207533940861086
0.05266457262732717	12.839184645488631	0.04909414473514978
0.05266457262732717	15.407021574586363	0.03315795688445145
0.05266457262732717	18.48842588950363	0.02212365863338653
0.05266457262732717	22.186111067404354	0.014506506112332247
0.05266457262732717	26.62333328088523	0.009279738379590834
0.05266457262732717	31.947999937062274	0.005734759770281357
0.05266457262732717	38.33759992447472	0.003381526660368292
0.05266457262732717	46.005119909369675	0.0018704804023358603
0.05266457262732717	55.20614389124358	0.0008969610718393346
0.05266457262732717	66.24737266949231	0.+0.0005683373336809295*I
0.05266457262732717	79.4968472033908	0.+0.0014425465291283439*I
0.05266457262732717	95.3962166440689	0.+0.0029943738903997767*I
0.05266457262732717	114.4754599728827	0.+0.006144423089916681*I
0.05266457262732717	137.37055196745928	0.+0.01222614713047796*I
0.05266457262732717	164.84466236095105	0.+0.023491978256180133*I
0.05266457262732717	197.8135948331413	0.+0.04382820364399071*I
0.05266457262732717	237.37631379976963	0.+0.0799639699020266*I
0.05266457262732717	284.85157655972336	0.+0.14355234758490434*I
0.05266457262732717	341.82189187166813	0.+0.2547636470492169*I
0.05266457262732717	410.18627024600187	0.+0.44849407558979576*I
0.05266457262732717	492.22352429520197	0.+0.78509481277909*I
0.05266457262732717	590.6682291542426	0.+1.368913065946849*I
0.05266457262732717	708.8018749850912	0.+2.3803327676695605*I
0.05266457262732717	850.5622499821089	0.+4.131143155158277*I
0.05266457262732717	1020.674699978531	0.+7.160218453876729*I
0.05266457262732717	1224.8096399742376	0.+12.398855738490786*I
0.05266457262732717	1469.7715679690841	0.+21.456482810440722*I
0.05266457262732717	1763.7258815629013	0.+37.11436627700261*I
0.05266457262732717	2116.471057875482	0.+64.1787449486663*I
0.05266457262732717	2539.7652694505773	0.+110.95505134851003*I
0.05266457262732717	3047.718323340691	0.+191.7953748727614*I
0.05266457262732717	3657.26198800883	0.+331.50048819710275*I
0.05266457262732717	4388.714385610597	0.+572.9265609790888*I
0.05266457262732717	5266.457262732718	0.+990.1295756178292*I
0.05266457262732717	6319.748715279263	0.+1711.07889506075*I
0.05266457262732717	7583.698458335118	0.+2956.9063288188922*I
0.05266457262732717	9100.438150002128	0.+5109.728544052455*I
0.06319748715279262	1.	12.41032120692907
0.06319748715279262	1.2	8.616822594647957
0.06319748715279262	1.44	5.982448858517295
0.06319748715279262	1.728	4.1530230850628795
0.06319748715279262	2.0736	2.882589142393577
0.06319748715279262	2.4883199999999994	2.0003442446210458
0.06319748715279262	2.9859839999999997	1.3876754660551487
0.06319748715279262	3.5831807999999987	0.9622128920020445
0.06319748715279262	4.2998169599999985	0.6667554407138975
0.06319748715279262	5.1597803519999985	0.46158049442204474
0.06319748715279262	6.191736422399997	0.3191034113358837
0.06319748715279262	7.430083706879996	0.2201689181319228
0.06319748715279262	8.916100448255998	0.15147577804602047
0.06319748715279262	10.699320537907195	0.10378848874839969
0.06319748715279262	12.839184645488631	0.07069556841861571
0.06319748715279262	15.407021574586363	0.047747457913610125
0.06319748715279262	18.48842588950363	0.03185806843207663
0.06319748715279262	22.186111067404354	0.02088936880175845
0.06319748715279262	26.62333328088523	0.01336282326661081
0.06319748715279262	31.947999937062274	0.008258054069205161
0.06319748715279262	38.33759992447472	0.004869398390930344
0.06319748715279262	46.005119909369675	0.002693491779363641
0.06319748715279262	55.20614389124358	0.0012916239434486426
0.06319748715279262	66.24737266949231	0.+0.0008184057605005391*I
0.06319748715279262	79.4968472033908	0.+0.002077267001944816*I
0.06319748715279262	95.3962166440689	0.+0.004311898402175681*I
0.06319748715279262	114.4754599728827	0.+0.008847969249480028*I
0.06319748715279262	137.37055196745928	0.+0.017605651867888275*I
0.06319748715279262	164.84466236095105	0.+0.03382844868889942*I
0.06319748715279262	197.8135948331413	0.+0.06311261324734666*I
0.06319748715279262	237.37631379976963	0.+0.11514811665891841*I
0.06319748715279262	284.85157655972336	0.+0.20671538052226238*I
0.06319748715279262	341.82189187166813	0.+0.3668596517508726*I
0.06319748715279262	410.18627024600187	0.+0.6458314688493063*I
0.06319748715279262	492.22352429520197	0.+1.1305365304018904*I
0.06319748715279262	590.6682291542426	0.+1.9712348149634635*I
0.06319748715279262	708.8018749850912	0.+3.4276791854441693*I
0.06319748715279262	850.5622499821089	0.+5.9488461434279225*I
0.06319748715279262	1020.674699978531	0.+10.310714573582496*I
0.06319748715279262	1224.8096399742376	0.+17.854352263426744*I
0.06319748715279262	1469.7715679690841	0.+30.897335247034665*I
0.06319748715279262	1763.7258815629013	0.+53.44468743888379*I
0.06319748715279262	2116.471057875482	0.+92.41739272607954*I
0.06319748715279262	2539.7652694505773	0.+159.77527394185458*I
0.06319748715279262	3047.718323340691	0.+276.18533981677666*I
0.06319748715279262	3657.26198800883	0.+477.36070300382846*I
0.06319748715279262	4388.714385610597	0.+825.0142478098883*I
0.06319748715279262	5266.457262732718	0.+1425.7865888896747*I
0.06319748715279262	6319.748715279263	0.+2463.953608887482*I
0.06319748715279262	7583.698458335118	0.+4257.945113499208*I
0.06319748715279262	9100.438150002128	0.+7358.009103435539*I
0.07583698458335117	1.	17.870862537977874
0.07583698458335117	1.2	12.408224536293064
0.07583698458335117	1.44	8.614726356264912
0.07583698458335117	1.728	5.98035324249055
0.07583698458335117	2.0736	4.150928365046755
0.07583698458335117	2.4883199999999994	2.880495712254308
0.07583698458335117	2.9859839999999997	1.9982526711194153
0.07583698458335117	3.5831807999999987	1.3855865644829453
0.07583698458335117	4.2998169599999985	0.960127834628013
0.07583698458335117	5.1597803519999985	0.6646759119677448
0.07583698458335117	6.191736422399997	0.4595089123236728
0.07583698458335117	7.430083706879996	0.317043242109969
0.07583698458335117	8.916100448255998	0.21812512038626958
0.07583698458335117	10.699320537907195	0.14945542379769564
0.07583698458335117	12.839184645488631	0.10180161852280668
0.07583698458335117	15.407021574586363	0.06875633939559862
0.07583698458335117	18.48842588950363	0.04587561854219036
0.07583698458335117	22.186111067404354	0.030080691074532186
0.07583698458335117	26.62333328088523	0.019242465503919576
0.07583698458335117	31.947999937062274	0.011891597859655439
0.07583698458335117	38.33759992447472	0.007011933682939698
0.07583698458335117	46.005119909369675	0.003878628162283646
0.07583698458335117	55.20614389124358	0.0018599384785660464
0.07583698458335117	66.24737266949231	0.+0.001178504295120777*I
0.07583698458335117	79.4968472033908	0.+0.002991264482800537*I
0.07583698458335117	95.3962166440689	0.+0.0062091336991329845*I
0.07583698458335117	114.4754599728827	0.+0.012741075719251248*I
0.07583698458335117	137.37055196745928	0.+0.02535213868975913*I
0.07583698458335117	164.84466236095105	0.+0.04871296611201519*I
0.07583698458335117	197.8135948331413	0.+0.09088216307617923*I
0.07583698458335117	237.37631379976963	0.+0.16581328798884257*I
0.07583698458335117	284.85157655972336	0.+0.29767014795205804*I
0.07583698458335117	341.82189187166813	0.+0.5282778985212567*I
0.07583698458335117	410.18627024600187	0.+0.9299973151430017*I
0.07583698458335117	492.22352429520197	0.+1.627972603778723*I
0.07583698458335117	590.6682291542426	0.+2.8385781335473896*I
0.07583698458335117	708.8018749850912	0.+4.935858027039607*I
0.07583698458335117	850.5622499821089	0.+8.566338446536214*I
0.07583698458335117	1020.674699978531	0.+14.847428985958802*I
0.07583698458335117	1224.8096399742376	0.+25.71026725933453*I
0.07583698458335117	1469.7715679690841	0.+44.49216275572994*I
0.07583698458335117	1763.7258815629013	0.+76.96034991199272*I
0.07583698458335117	2116.471057875482	0.+133.0810455255546*I
0.07583698458335117	2539.7652694505773	0.+230.07639447627065*I
0.07583698458335117	3047.718323340691	0.+397.70688933615867*I
0.07583698458335117	3657.26198800883	0.+687.3994123255133*I
0.07583698458335117	4388.714385610597	0.+1188.0205168462398*I
0.07583698458335117	5266.457262732718	0.+2053.132688001133*I
0.07583698458335117	6319.748715279263	0.+3548.0931967979755*I
0.07583698458335117	7583.698458335118	0.+6131.440963438862*I
0.07583698458335117	9100.438150002128	0.+10595.533108947182*I
0.09100438150002126	1.	25.73404205468805
0.09100438150002126	1.2	17.867843332261952
0.09100438150002126	1.44	12.405205953021433
0.09100438150002126	1.728	8.611708669186363
0.09100438150002126	2.0736	5.977336845667305
0.09100438150002126	2.4883199999999994	4.14791382564619
0.09100438150002126	2.9859839999999997	2.8774838464119488
0.09100438150002126	3.5831807999999987	1.9952446528554342
0.09100438150002126	4.2998169599999985	1.3825840818643338
0.09100438150002126	5.1597803519999985	0.9571333132335496
0.09100438150002126	6.191736422399997	0.6616928337460866
0.09100438150002126	7.430083706879996	0.4565422686383539
0.09100438150002126	8.916100448255998	0.3141001733562272
0.09100438150002126	10.699320537907195	0.21521581026868103
0.09100438150002126	12.839184645488631	0.14659433067284114
0.09100438150002126	15.407021574586363	0.0990091287296617
0.09100438150002126	18.48842588950363	0.06606089070075391
0.09100438150002126	22.186111067404354	0.0433161951473262
0.09100438150002126	26.62333328088523	0.0277091503256441
0.09100438150002126	31.947999937062274	0.017123900917903775
0.09100438150002126	38.33759992447472	0.010097184503433132
0.09100438150002126	46.005119909369675	0.005585224553688431
0.09100438150002126	55.20614389124358	0.0026783114091350983
0.09100438150002126	66.24737266949231	0.+0.0016970461849739132*I
0.09100438150002126	79.4968472033908	0.+0.004307420855232759*I
0.09100438150002126	95.3962166440689	0.+0.008941152526751468*I
0.09100438150002126	114.4754599728827	0.+0.018347149035721735*I
0.09100438150002126	137.37055196745928	0.+0.036507079713253024*I
0.09100438150002126	164.84466236095105	0.+0.07014667120130166*I
0.09100438150002126	197.8135948331413	0.+0.13087031482969766*I
0.09100438150002126	237.37631379976963	0.+0.23877113470393252*I
0.09100438150002126	284.85157655972336	0.+0.4286450130509621*I
0.09100438150002126	341.82189187166813	0.+0.7607201738706073*I
0.09100438150002126	410.18627024600187	0.+1.339196133805918*I
0.09100438150002126	492.22352429520197	0.+2.3442805494413532*I
0.09100438150002126	590.6682291542426	0.+4.087552512308227*I
0.09100438150002126	708.8018749850912	0.+7.107635558937011*I
0.09100438150002126	850.5622499821089	0.+12.335527363012107*I
0.09100438150002126	1020.674699978531	0.+21.3802977397806*I
0.09100438150002126	1224.8096399742376	0.+37.02278485344159*I
0.09100438150002126	1469.7715679690841	0.+64.0687143682509*I
0.09100438150002126	1763.7258815629013	0.+110.82290387326914*I
0.09100438150002126	2116.471057875482	0.+191.636705556798*I
0.09100438150002126	2539.7652694505773	0.+331.3100080458286*I
0.09100438150002126	3047.718323340691	0.+572.6979206440665*I
0.09100438150002126	3657.26198800883	0.+989.8551537487357*I
0.09100438150002126	4388.714385610597	0.+1710.7495442585798*I
0.09100438150002126	5266.457262732718	0.+2956.5110707216213*I
0.09100438150002126	6319.748715279263	0.+5109.254203389069*I
0.09100438150002126	7583.698458335118	0.+8829.274987351931*I
0.09100438150002126	9100.438150002128	0.+15257.567676883891*I
0.10920525780002555	1.	37.05702055875082
0.10920525780002555	1.2	25.729694398457234
0.10920525780002555	1.44	17.863496572350876
0.10920525780002555	1.728	12.400860483628373
0.10920525780002555	2.0736	8.60736505776093
0.10920525780002555	2.4883199999999994	5.9729959089305185
0.10920525780002555	2.9859839999999997	4.14357673883321
0.10920525780002555	3.5831807999999987	2.8731523001118275
0.10920525780002555	4.2998169599999985	1.9909210778846427
0.10920525780002555	5.1597803519999985	1.3782719710563125
0.10920525780002555	6.191736422399997	0.9528376805943654
0.10920525780002555	7.430083706879996	0.6574208668392302
0.10920525780002555	8.916100448255998	0.4523042496329675
0.10920525780002555	10.699320537907195	0.30991076678690094
0.10920525780002555	12.839184645488631	0.2110958361688914
0.10920525780002555	15.407021574586363	0.14257314537071294
0.10920525780002555	18.48842588950363	0.09512768260908569
0.10920525780002555	22.186111067404354	0.06237532101214977
0.10920525780002555	26.62333328088523	0.03990117646892754
0.10920525780002555	31.947999937062274	0.024658417321781454
0.10920525780002555	38.33759992447472	0.014539945684943722
0.10920525780002555	46.005119909369675	0.008042723357311347
0.10920525780002555	55.20614389124358	0.003856768429154544
0.10920525780002555	66.24737266949231	0.+0.002443746506362437*I
0.10920525780002555	79.4968472033908	0.+0.006202686031535179*I
0.10920525780002555	95.3962166440689	0.+0.012875259638522124*I
0.10920525780002555	114.4754599728827	0.+0.02641989461143932*I
0.10920525780002555	137.37055196745928	0.+0.0525701947870844*I
0.10920525780002555	164.84466236095105	0.+0.10101120652987447*I
0.10920525780002555	197.8135948331413	0.+0.1884532533547648*I
0.10920525780002555	237.37631379976963	0.+0.3438304339736631*I
0.10920525780002555	284.85157655972336	0.+0.6172488187933859*I
0.10920525780002555	341.82189187166813	0.+1.0954370503736754*I
0.10920525780002555	410.18627024600187	0.+1.9284424326805232*I
0.10920525780002555	492.22352429520197	0.+3.3757639911955515*I
0.10920525780002555	590.6682291542426	0.+5.8860756177238525*I
0.10920525780002555	708.8018749850912	0.+10.234995204869303*I
0.10920525780002555	850.5622499821089	0.+17.76315940273745*I
0.10920525780002555	1020.674699978531	0.+30.787628745284096*I
0.10920525780002555	1224.8096399742376	0.+53.31281018895594*I
0.10920525780002555	1469.7715679690841	0.+92.25894869028136*I
0.10920525780002555	1763.7258815629013	0.+159.58498157750768*I
0.10920525780002555	2116.471057875482	0.+275.9568560017894*I
0.10920525780002555	2539.7652694505773	0.+477.08641158599374*I
0.10920525780002555	3047.718323340691	0.+824.6850057274563*I
0.10920525780002555	3657.26198800883	0.+1425.3914213981807*I
0.10920525780002555	4388.714385610597	0.+2463.479343732357*I
0.10920525780002555	5266.457262732718	0.+4257.375941839139*I
0.10920525780002555	6319.748715279263	0.+7357.326052880263*I
0.10920525780002555	7583.698458335118	0.+12714.155981786793*I
0.10920525780002555	9100.438150002128	0.+21970.89745471282*I
0.13104630936003067	1.	53.3621096046012
0.13104630936003067	1.2	37.05075993377842
0.13104630936003067	1.44	25.723435064185264
0.13104630936003067	1.728	17.857239096424863
0.13104630936003067	2.0736	12.39460568317574
0.13104630936003067	2.4883199999999994	8.601114108859948
0.13104630936003067	2.9859839999999997	5.966750503919823
0.13104630936003067	3.5831807999999987	4.137339312161033
0.13104630936003067	4.2998169599999985	2.866926352153886
0.13104630936003067	5.1597803519999985	1.9847116383210899
0.13104630936003067	6.191736422399997	1.3720862600558865
0.13104630936003067	7.430083706879996	0.9466860482484916
0.13104630936003067	8.916100448255998	0.6513181194714733
0.13104630936003067	10.699320537907195	0.4462715041731374
0.13104630936003067	12.839184645488631	0.3039780040832037
0.13104630936003067	15.407021574586363	0.20530532933382664
0.13104630936003067	18.48842588950363	0.13698386295708342
0.13104630936003067	22.186111067404354	0.0898204622574957
0.13104630936003067	26.62333328088523	0.057457694115255656
0.13104630936003067	31.947999937062274	0.0355081209433653
0.13104630936003067	38.33759992447472	0.020937521786318962
0.13104630936003067	46.005119909369675	0.011581521634528342
0.13104630936003067	55.20614389124358	0.005553746537982545
0.13104630936003067	66.24737266949231	0.+0.0035189949691619093*I
0.13104630936003067	79.4968472033908	0.+0.008931867885410658*I
0.13104630936003067	95.3962166440689	0.+0.018540373879471862*I
0.13104630936003067	114.4754599728827	0.+0.03804464824047262*I
0.13104630936003067	137.37055196745928	0.+0.07570108049340155*I
0.13104630936003067	164.84466236095105	0.+0.14545613740301924*I
0.13104630936003067	197.8135948331413	0.+0.2713726848308614*I
0.13104630936003067	237.37631379976963	0.+0.49511582492207495*I
0.13104630936003067	284.85157655972336	0.+0.8888382990624758*I
0.13104630936003067	341.82189187166813	0.+1.5774293525380925*I
0.13104630936003067	410.18627024600187	0.+2.7769571030599542*I
0.13104630936003067	492.22352429520197	0.+4.861100147321595*I
0.13104630936003067	590.6682291542426	0.+8.475948889522348*I
0.13104630936003067	708.8018749850912	0.+14.738393095011798*I
0.13104630936003067	850.5622499821089	0.+25.57894953994193*I
0.13104630936003067	1020.674699978531	0.+44.334185393209104*I
0.13104630936003067	1224.8096399742376	0.+76.77044667209655*I
0.13104630936003067	1469.7715679690841	0.+132.8528861140052*I
0.13104630936003067	1763.7258815629013	0.+229.80237347161108*I
0.13104630936003067	2116.471057875482	0.+397.3778726425768*I
0.13104630936003067	2539.7652694505773	0.+687.004432683831*I
0.13104630936003067	3047.718323340691	0.+1187.5464082475376*I
0.13104630936003067	3657.26198800883	0.+2052.5636468133803*I
0.13104630936003067	4388.714385610597	0.+3547.4102549745944*I
0.13104630936003067	5266.457262732718	0.+6130.621356248361*I
0.13104630936003067	6319.748715279263	0.+10594.549516147583*I
0.13104630936003067	7583.698458335118	0.+18308.384613772985*I
0.13104630936003067	9100.438150002128	0.+31638.09233478647*I
0.15725557123203687	1.	76.8414378306258
0.15725557123203687	1.2	53.353094304640976
0.15725557123203687	1.44	37.04174649242682
0.15725557123203687	1.728	25.714424298851828
0.15725557123203687	2.0736	17.848232183773078
0.15725557123203687	2.4883199999999994	12.385604316758336
0.15725557123203687	2.9859839999999997	8.592120725644552
0.15725557123203687	3.5831807999999987	5.957768609511891
0.15725557123203687	4.2998169599999985	4.1283739471016
0.15725557123203687	5.1597803519999985	2.857984759182372
0.15725557123203687	6.191736422399997	1.9758042144804784
0.15725557123203687	7.430083706879996	1.3632279094778288
0.15725557123203687	8.916100448255998	0.9378980920389224
0.15725557123203687	10.699320537907195	0.6426309660093185
0.15725557123203687	12.839184645488631	0.4377283258798137
0.15725557123203687	15.407021574586363	0.29563967424071064
0.15725557123203687	18.48842588950363	0.19725676265820033
0.15725557123203687	22.186111067404354	0.1293414656507939
0.15725557123203687	26.62333328088523	0.08273907952596823
0.15725557123203687	31.947999937062274	0.05113169415844608
0.15725557123203687	38.33759992447472	0.030150031372299334
0.15725557123203687	46.005119909369675	0.016677391153720827
0.15725557123203687	55.20614389124358	0.007997395014694871
0.15725557123203687	66.24737266949231	0.+0.005067352755593154*I
0.15725557123203687	79.4968472033908	0.+0.012861889754991359*I
0.15725557123203687	95.3962166440689	0.+0.0266981383864395*I
0.15725557123203687	114.4754599728827	0.+0.05478429346628064*I
0.15725557123203687	137.37055196745928	0.+0.10900955591049834*I
0.15725557123203687	164.84466236095105	0.+0.20945683786034788*I
0.15725557123203687	197.8135948331413	0.+0.3907766661564407*I
0.15725557123203687	237.37631379976963	0.+0.7129667878877886*I
0.15725557123203687	284.85157655972336	0.+1.2799271506499665*I
0.15725557123203687	341.82189187166813	0.+2.2714982676548554*I
0.15725557123203687	410.18627024600187	0.+3.998818228406337*I
0.15725557123203687	492.22352429520197	0.+6.999984212143102*I
0.15725557123203687	590.6682291542426	0.+12.205366400912192*I
0.15725557123203687	708.8018749850912	0.+21.223286056817006*I
0.15725557123203687	850.5622499821089	0.+36.83368733751641*I
0.15725557123203687	1020.674699978531	0.+63.84122696622116*I
0.15725557123203687	1224.8096399742376	0.+110.54944320781915*I
0.15725557123203687	1469.7715679690841	0.+191.30815600416764*I
0.15725557123203687	1763.7258815629013	0.+330.91541779912023*I
0.15725557123203687	2116.471057875482	0.+572.224136605311*I
0.15725557123203687	2539.7652694505773	0.+989.2863830647177*I
0.15725557123203687	3047.718323340691	0.+1710.0668278764556*I
0.15725557123203687	3657.26198800883	0.+2955.691651411271*I
0.15725557123203687	4388.714385610597	0.+5108.270767163421*I
0.15725557123203687	5266.457262732718	0.+8828.094752997646*I
0.15725557123203687	6319.748715279263	0.+15256.15130325253*I
0.15725557123203687	7583.698458335118	0.+26364.073843833125*I
0.15725557123203687	9100.438150002128	0.+45558.852962092555*I
0.1887066854784443	1.	110.65167047610119
0.1887066854784443	1.2	76.82845579868304
0.1887066854784443	1.44	53.34011494909464
0.1887066854784443	1.728	37.02877099034665
0.1887066854784443	2.0736	25.70145434463325
0.1887066854784443	2.4883199999999994	17.835270216132013
0.1887066854784443	2.9859839999999997	12.372653844928163
0.1887066854784443	3.5831807999999987	8.57918679769713
0.1887066854784443	4.2998169599999985	5.944858483826305
0.1887066854784443	5.1597803519999985	4.115498053222618
0.1887066854784443	6.191736422399997	2.8451580688518905
0.1887066854784443	7.430083706879996	1.963048189648075
0.1887066854784443	8.916100448255998	1.3505732525360492
0.1887066854784443	10.699320537907195	0.9253885910534189
0.1887066854784443	12.839184645488631	0.630328789266932
0.1887066854784443	15.407021574586363	0.42572113090662356
0.1887066854784443	18.48842588950363	0.2840497382278086
0.1887066854784443	22.186111067404354	0.18625171053714332
0.1887066854784443	26.62333328088523	0.1191442745173943
0.1887066854784443	31.947999937062274	0.0736296395881624
0.1887066854784443	38.33759992447472	0.04341604517611107
0.1887066854784443	46.005119909369675	0.024015443261358002
0.1887066854784443	55.20614389124358	0.011516248821160622
0.1887066854784443	66.24737266949231	0.+0.007296987968054146*I
0.1887066854784443	79.4968472033908	0.+0.018521121247187567*I
0.1887066854784443	95.3962166440689	0.+0.038445319276472906*I
0.1887066854784443	114.4754599728827	0.+0.07888938259144415*I
0.1887066854784443	137.37055196745928	0.+0.15697376051111767*I
0.1887066854784443	164.84466236095105	0.+0.30161784651890117*I
0.1887066854784443	197.8135948331413	0.+0.562718399265275*I
0.1887066854784443	237.37631379976963	0.+1.026672174558416*I
0.1887066854784443	284.85157655972336	0.+1.8430950969359527*I
0.1887066854784443	341.82189187166813	0.+3.2709575054229942*I
0.1887066854784443	410.18627024600187	0.+5.758298248905128*I
0.1887066854784443	492.22352429520197	0.+10.079977265486074*I
0.1887066854784443	590.6682291542426	0.+17.575727617313564*I
0.1887066854784443	708.8018749850912	0.+30.56153192181651*I
0.1887066854784443	850.5622499821089	0.+53.04050976602365*I
0.1887066854784443	1020.674699978531	0.+91.93136683135853*I
0.1887066854784443	1224.8096399742376	0.+159.1911982192597*I
0.1887066854784443	1469.7715679690841	0.+275.4837446460016*I
0.1887066854784443	1763.7258815629013	0.+476.5182016307334*I
0.1887066854784443	2116.471057875482	0.+824.0027567116483*I
0.1887066854784443	2539.7652694505773	0.+1424.572391613194*I
0.1887066854784443	3047.718323340691	0.+2462.496232142097*I
0.1887066854784443	3657.26198800883	0.+4256.195978032232*I
0.1887066854784443	4388.714385610597	0.+7355.90990471533*I
0.1887066854784443	5266.457262732718	0.+12712.45644431662*I
0.1887066854784443	6319.748715279263	0.+21968.857876683654*I
0.1887066854784443	7583.698458335118	0.+37964.26633511972*I
0.1887066854784443	9100.438150002128	0.+65604.74826541332*I
0.2264480225741332	1.	159.33840548558578
0.2264480225741332	1.2	110.63297635010365
0.2264480225741332	1.44	76.80976552669634
0.2264480225741332	1.728	53.3214302260992
0.2264480225741332	2.0736	37.0100942562719
0.2264480225741332	2.4883199999999994	25.68278911123011
0.2264480225741332	2.9859839999999997	17.816621536696562
0.2264480225741332	3.5831807999999987	12.354028988683872
0.2264480225741332	4.2998169599999985	8.560596216709884
0.2264480225741332	5.1597803519999985	5.926317196640573
0.2264480225741332	6.191736422399997	4.097027619146724
0.2264480225741332	7.430083706879996	2.8267893930932297
0.2264480225741332	8.916100448255998	1.9448254836519117
0.2264480225741332	10.699320537907195	1.332559571116924
0.2264480225741332	12.839184645488631	0.9076734565443827
0.2264480225741332	15.407021574586363	0.6130384285055382
0.2264480225741332	18.48842588950363	0.4090316230480446
0.2264480225741332	22.186111067404354	0.26820246317348656
0.2264480225741332	26.62333328088523	0.1715677553050479
0.2264480225741332	31.947999937062274	0.10602668100695391
0.2264480225741332	38.33759992447472	0.06251910505359996
0.2264480225741332	46.005119909369675	0.03458223829635554
0.2264480225741332	55.20614389124358	0.016583398302471304
0.2264480225741332	66.24737266949231	0.+0.010507662673997976*I
0.2264480225741332	79.4968472033908	0.+0.02667041459595011*I
0.2264480225741332	95.3962166440689	0.+0.05536125975812102*I
0.2264480225741332	114.4754599728827	0.+0.11360071093167964*I
0.2264480225741332	137.37055196745928	0.+0.22604221513600958*I
0.2264480225741332	164.84466236095105	0.+0.43432969898721785*I
0.2264480225741332	197.8135948331413	0.+0.8103144949419963*I
0.2264480225741332	237.37631379976963	0.+1.4784079313641199*I
0.2264480225741332	284.85157655972336	0.+2.654056939587773*I
0.2264480225741332	341.82189187166813	0.+4.710178807809114*I
0.2264480225741332	410.18627024600187	0.+8.29194947842339*I
0.2264480225741332	492.22352429520197	0.+14.515167262299954*I
0.2264480225741332	590.6682291542426	0.+25.30904776893155*I
0.2264480225741332	708.8018749850912	0.+44.00860596741579*I
0.2264480225741332	850.5622499821089	0.+76.3783340630741*I
0.2264480225741332	1020.674699978531	0.+132.38116823715634*I
0.2264480225741332	1224.8096399742376	0.+229.23532543573404*I
0.2264480225741332	1469.7715679690841	0.+396.69659229024245*I
0.2264480225741332	1763.7258815629013	0.+686.1862103482566*I
0.2264480225741332	2116.471057875482	0.+1186.563969664774*I
0.2264480225741332	2539.7652694505773	0.+2051.3842439230007*I
0.2264480225741332	3047.718323340691	0.+3545.9945742846216*I
0.2264480225741332	3657.26198800883	0.+6128.922208366416*I
0.2264480225741332	4388.714385610597	0.+10592.510262790081*I
0.2264480225741332	5266.457262732718	0.+18305.937279815942*I
0.2264480225741332	6319.748715279263	0.+31635.155342424478*I
0.2264480225741332	7583.698458335118	0.+54668.543522572414*I
0.2264480225741332	9100.438150002128	0.+94470.83750219522*I
0.27173762708895943	1.	229.44730389924285
0.27173762708895943	1.2	159.31148594414873
0.27173762708895943	1.44	110.60606235844236
0.27173762708895943	1.728	76.78285952558261
0.27173762708895943	2.0736	53.29453572903137
0.27173762708895943	2.4883199999999994	36.983216320171245
0.27173762708895943	2.9859839999999997	25.65593501284297
0.27173762708895943	3.5831807999999987	17.78980174370472
0.27173762708895943	4.2998169599999985	12.327258552062194
0.27173762708895943	5.1597803519999985	8.5338967631624
0.27173762708895943	6.191736422399997	5.899719771571264
0.27173762708895943	7.430083706879996	4.070576726054237
0.27173762708895943	8.916100448255998	2.800548696458744
0.27173762708895943	10.699320537907195	1.9188857824083643
0.27173762708895943	12.839184645488631	1.307049777423907
0.27173762708895943	15.407021574586363	0.8827753370479723
0.27173762708895943	18.48842588950363	0.5890055371891824
0.27173762708895943	22.186111067404354	0.38621154696981935
0.27173762708895943	26.62333328088523	0.24705756763926817
0.27173762708895943	31.947999937062274	0.15267842065001316
0.27173762708895943	38.33759992447472	0.09002751127718367
0.27173762708895943	46.005119909369675	0.04979842314675183
0.27173762708895943	55.20614389124358	0.0238800935555586
0.27173762708895943	66.24737266949231	0.+0.015131034250557038*I
0.27173762708895943	79.4968472033908	0.+0.03840539701816804*I
0.27173762708895943	95.3962166440689	0.+0.079720214051694*I
0.27173762708895943	114.4754599728827	0.+0.16358502374161815*I
0.27173762708895943	137.37055196745928	0.+0.32550078979585284*I
0.27173762708895943	164.84466236095105	0.+0.6254347665415918*I
0.27173762708895943	197.8135948331413	0.+1.166852872716471*I
0.27173762708895943	237.37631379976963	0.+2.128907421164326*I
0.27173762708895943	284.85157655972336	0.+3.821841993006381*I
0.27173762708895943	341.82189187166813	0.+6.782657483245101*I
0.27173762708895943	410.18627024600187	0.+11.940407248929642*I
0.27173762708895943	492.22352429520197	0.+20.901840857711868*I
0.27173762708895943	590.6682291542426	0.+36.445028787261315*I
0.27173762708895943	708.8018749850912	0.+63.372392593078544*I
0.27173762708895943	850.5622499821089	0.+109.98480105082638*I
0.27173762708895943	1020.674699978531	0.+190.62888226150454*I
0.27173762708895943	1224.8096399742376	0.+330.098868627456*I
0.27173762708895943	1469.7715679690841	0.+571.2430928979473*I
0.27173762708895943	1763.7258815629013	0.+988.1081429014863*I
0.27173762708895943	2116.471057875482	0.+1708.6521163172695*I
0.27173762708895943	2539.7652694505773	0.+2953.9933112491117*I
0.27173762708895943	3047.718323340691	0.+5106.232186969839*I
0.27173762708895943	3657.26198800883	0.+8825.647980047614*I
0.27173762708895943	4388.714385610597	0.+15253.21477841767*I
0.27173762708895943	5266.457262732718	0.+26360.54968293487*I
0.27173762708895943	6319.748715279263	0.+45554.62369309111*I
0.27173762708895943	7583.698458335118	0.+78722.70267250403*I
0.27173762708895943	9100.438150002128	0.+136038.0060031607*I
0.3260851525067514	1.	330.40411761490986
0.3260851525067514	1.2	229.4085397595743
0.3260851525067514	1.44	159.27272979615708
0.3260851525067514	1.728	110.56731771683903
0.3260851525067514	2.0736	76.7441314498052
0.3260851525067514	2.4883199999999994	53.25583150104662
0.3260851525067514	2.9859839999999997	36.94454641849389
0.3260851525067514	3.5831807999999987	25.617314510934815
0.3260851525067514	4.2998169599999985	17.751252314969573
0.3260851525067514	5.1597803519999985	12.28881133895386
0.3260851525067514	6.191736422399997	8.495596471062626
0.3260851525067514	7.430083706879996	5.861630485518105
0.3260851525067514	8.916100448255998	4.032790122900593
0.3260851525067514	10.699320537907195	2.7631955266680466
0.3260851525067514	12.839184645488631	1.8821516794904272
0.3260851525067514	15.407021574586363	1.271196485349081
0.3260851525067514	18.48842588950363	0.8481679735524232
0.3260851525067514	22.186111067404354	0.5561446276365404
0.3260851525067514	26.62333328088523	0.3557628974005464
0.3260851525067514	31.947999937062274	0.21985692573601906
0.3260851525067514	38.33759992447472	0.12963961623914455
0.3260851525067514	46.005119909369675	0.07170972933132266
0.3260851525067514	55.20614389124358	0.0343873347200044
0.3260851525067514	66.24737266949231	0.+0.021788689320802145*I
0.3260851525067514	79.4968472033908	0.+0.055303771706162005*I
0.3260851525067514	95.3962166440689	0.+0.11479710823443945*I
0.3260851525067514	114.4754599728827	0.+0.2355624341879303*I
0.3260851525067514	137.37055196745928	0.+0.4687211373060282*I
0.3260851525067514	164.84466236095105	0.+0.9006260638198926*I
0.3260851525067514	197.8135948331413	0.+1.6802681367117192*I
0.3260851525067514	237.37631379976963	0.+3.0656266864766315*I
0.3260851525067514	284.85157655972336	0.+5.503452469929192*I
0.3260851525067514	341.82189187166813	0.+9.767026775872953*I
0.3260851525067514	410.18627024600187	0.+17.194186438458697*I
0.3260851525067514	492.22352429520197	0.+30.09865083510511*I
0.3260851525067514	590.6682291542426	0.+52.480841453656325*I
0.3260851525067514	708.8018749850912	0.+91.25624533403317*I
0.3260851525067514	850.5622499821089	0.+158.37811351319004*I
0.3260851525067514	1020.674699978531	0.+274.5055904565667*I
0.3260851525067514	1224.8096399742376	0.+475.3423708235369*I
0.3260851525067514	1469.7715679690841	0.+822.5900537730446*I
0.3260851525067514	1763.7258815629013	0.+1422.8757257781413*I
0.3260851525067514	2116.471057875482	0.+2460.459047496869*I
0.3260851525067514	2539.7652694505773	0.+4253.750368198724*I
0.3260851525067514	3047.718323340691	0.+7352.974349236572*I
0.3260851525067514	3657.26198800883	0.+12708.93309126857*I
0.3260851525067514	4388.714385610597	0.+21964.629280921454*I
0.3260851525067514	5266.457262732718	0.+37959.191543426234*I
0.3260851525067514	6319.748715279263	0.+65598.65811805124*I
0.3260851525067514	7583.698458335118	0.+113360.69184840587*I
0.3260851525067514	9100.438150002128	0.+195894.72864455148*I
0.3913021830081018	1.	475.78192936547055
0.3913021830081018	1.2	330.3482972537873
0.3913021830081018	1.44	229.35273090646635
0.3913021830081018	1.728	159.2169375122483
0.3913021830081018	2.0736	110.51154928771956
0.3913021830081018	2.4883199999999994	76.68839736150719
0.3913021830081018	2.9859839999999997	53.20014684263124
0.3913021830081018	3.5831807999999987	36.88893289574615
0.3913021830081018	4.2998169599999985	25.5618033335562
0.3913021830081018	5.1597803519999985	17.69588832809357
0.3913021830081018	6.191736422399997	12.233658918330187
0.3913021830081018	7.430083706879996	8.440747899146075
0.3913021830081018	8.916100448255998	5.8072177769768585
0.3913021830081018	10.699320537907195	3.979001558401989
0.3913021830081018	12.839184645488631	2.7102984184662167
0.3913021830081018	15.407021574586363	1.8305229389026776
0.3913021830081018	18.48842588950363	1.2213618819154897
0.3913021830081018	22.186111067404354	0.8008482637966184
0.3913021830081018	26.62333328088523	0.5122985722567871
0.3913021830081018	31.947999937062274	0.31659397305986764
0.3913021830081018	38.33759992447472	0.18668104738436825
0.3913021830081018	46.005119909369675	0.10326201023710468
0.3913021830081018	55.20614389124358	0.049517761996806374
0.3913021830081018	66.24737266949231	0.+0.031375712621955106*I
0.3913021830081018	79.4968472033908	0.+0.07963743125687332*I
0.3913021830081018	95.3962166440689	0.+0.1653078358575929*I
0.3913021830081018	114.4754599728827	0.+0.33920990523061983*I
0.3913021830081018	137.37055196745928	0.+0.6749584377206811*I
0.3913021830081018	164.84466236095105	0.+1.296901531900646*I
0.3913021830081018	197.8135948331413	0.+2.419586116864877*I
0.3913021830081018	237.37631379976963	0.+4.414502428526351*I
0.3913021830081018	284.85157655972336	0.+7.924971556698041*I
0.3913021830081018	341.82189187166813	0.+14.06451855725706*I
0.3913021830081018	410.18627024600187	0.+24.759628471380534*I
0.3913021830081018	492.22352429520197	0.+43.34205720255138*I
0.3913021830081018	590.6682291542426	0.+75.57241169326515*I
0.3913021830081018	708.8018749850912	0.+131.40899328100784*I
0.3913021830081018	850.5622499821089	0.+228.06448345899383*I
0.3913021830081018	1020.674699978531	0.+395.28805025745623*I
0.3913021830081018	1224.8096399742376	0.+684.4930139858934*I
0.3913021830081018	1469.7715679690841	0.+1184.5296774331853*I
0.3913021830081018	1763.7258815629013	0.+2048.9410451205244*I
0.3913021830081018	2116.471057875482	0.+3543.0610283954943*I
0.3913021830081018	2539.7652694505773	0.+6125.400530206165*I
0.3913021830081018	3047.718323340691	0.+10588.283062900671*I
0.3913021830081018	3657.26198800883	0.+18300.863651426753*I
0.3913021830081018	4388.714385610597	0.+31629.066164526914*I
0.3913021830081018	5266.457262732718	0.+54661.23582253381*I
0.3913021830081018	6319.748715279263	0.+94462.06768999384*I
0.3913021830081018	7583.698458335118	0.+163239.39626170456*I
0.3913021830081018	9100.438150002128	0.+282088.4092481544*I
0.4695626196097223	1.	685.1259782862779
0.4695626196097223	1.2	475.7015480454538
0.4695626196097223	1.44	330.2679325053117
0.4695626196097223	1.728	229.27239001763763
0.4695626196097223	2.0736	159.13663097431626
0.4695626196097223	2.4883199999999994	110.43129220057041
0.4695626196097223	2.9859839999999997	76.60821145338903
0.4695626196097223	3.5831807999999987	53.12006336987449
0.4695626196097223	4.2998169599999985	36.80899680032095
0.4695626196097223	5.1597803519999985	25.482079192454755
0.4695626196097223	6.191736422399997	17.616468842395477
0.4695626196097223	7.430083706879996	12.154676974770355
0.4695626196097223	8.916100448255998	8.36239359884668
0.4695626196097223	10.699320537907195	5.729762244098868
0.4695626196097223	12.839184645488631	3.9028297225913544
0.4695626196097223	15.407021574586363	2.635953032019857
0.4695626196097223	18.48842588950363	1.758761109958307
0.4695626196097223	22.186111067404354	1.153221499867131
0.4695626196097223	26.62333328088523	0.7377099440497739
0.4695626196097223	31.947999937062274	0.45589532120620957
0.4695626196097223	38.33759992447472	0.26882070823349047
0.4695626196097223	46.005119909369675	0.14869729474143084
0.4695626196097223	55.20614389124358	0.07130557727540121
0.4695626196097223	66.24737266949231	0.+0.04518102617561538*I
0.4695626196097223	79.4968472033908	0.+0.11467790100989765*I
0.4695626196097223	95.3962166440689	0.+0.23804328363493388*I
0.4695626196097223	114.4754599728827	0.+0.48846226353209277*I
0.4695626196097223	137.37055196745928	0.+0.9719401503177814*I
0.4695626196097223	164.84466236095105	0.+1.8675382059369314*I
0.4695626196097223	197.8135948331413	0.+3.484204008285425*I
0.4695626196097223	237.37631379976963	0.+6.356883497077949*I
0.4695626196097223	284.85157655972336	0.+11.411959041645186*I
0.4695626196097223	341.82189187166813	0.+20.25290672245018*I
0.4695626196097223	410.18627024600187	0.+35.65386499878799*I
0.4695626196097223	492.22352429520197	0.+62.412562371674014*I
0.4695626196097223	590.6682291542426	0.+108.82427283830188*I
0.4695626196097223	708.8018749850912	0.+189.22895032465138*I
0.4695626196097223	850.5622499821089	0.+328.41285618095134*I
0.4695626196097223	1020.674699978531	0.+569.2147923707373*I
0.4695626196097223	1224.8096399742376	0.+985.669940139687*I
0.4695626196097223	1469.7715679690841	0.+1705.7227355037874*I
0.4695626196097223	1763.7258815629013	0.+2950.4751049735564*I
0.4695626196097223	2116.471057875482	0.+5102.007880889513*I
0.4695626196097223	2539.7652694505773	0.+8820.576763496882*I
0.4695626196097223	3047.718323340691	0.+15247.127610576972*I
0.4695626196097223	3657.26198800883	0.+26353.243658054536*I
0.4695626196097223	4388.714385610597	0.+45545.85527691878*I
0.4695626196097223	5266.457262732718	0.+78712.17958444872*I
0.4695626196097223	6319.748715279263	0.+136025.3774735912*I
0.4695626196097223	7583.698458335118	0.+235064.7306168547*I
0.4695626196097223	9100.438150002128	0.+406207.3093173425*I
0.5634751435316669	1.	986.5814087322408
0.5634751435316669	1.2	685.0102291854541
0.5634751435316669	1.44	475.5858228076492
0.5634751435316669	1.728	330.15224162539846
0.5634751435316669	2.0736	229.15674860301561
0.5634751435316669	2.4883199999999994	159.02106076882148
0.5634751435316669	2.9859839999999997	110.31582449288027
0.5634751435316669	3.5831807999999987	76.49289125261932
0.5634751435316669	4.2998169599999985	53.0049553924622
0.5634751435316669	5.1597803519999985	36.69419403713487
0.5634751435316669	6.191736422399997	25.367715133049508
0.5634751435316669	7.430083706879996	17.502734843669327
0.5634751435316669	8.916100448255998	12.041846782339228
0.5634751435316669	10.699320537907195	8.250857631502376
0.5634751435316669	12.839184645488631	5.620074800531554
0.5634751435316669	15.407021574586363	3.7957723661085976
0.5634751435316669	18.48842588950363	2.5326159983399634
0.5634751435316669	22.186111067404354	1.6606389598086702
0.5634751435316669	26.62333328088523	1.062302319431675
0.5634751435316669	31.947999937062274	0.6564892625369424
0.5634751435316669	38.33759992447472	0.38710181985622644
0.5634751435316669	46.005119909369675	0.21412410442766058
0.5634751435316669	55.20614389124358	0.10268003127657785
0.5634751435316669	66.24737266949231	0.+0.06506067769288619*I
0.5634751435316669	79.4968472033908	0.+0.16513617745425277*I
0.5634751435316669	95.3962166440689	0.+0.342782328434305*I
0.5634751435316669	114.4754599728827	0.+0.703385659486214*I
0.5634751435316669	137.37055196745928	0.+1.399593816457606*I
0.5634751435316669	164.84466236095105	0.+2.6892550165491835*I
0.5634751435316669	197.8135948331413	0.+5.017253771931015*I
0.5634751435316669	237.37631379976963	0.+9.153912235792253*I
0.5634751435316669	284.85157655972336	0.+16.43322101996908*I
0.5634751435316669	341.82189187166813	0.+29.164185680328274*I
0.5634751435316669	410.18627024600187	0.+51.341565598254746*I
0.5634751435316669	492.22352429520197	0.+89.87408981521065*I
0.5634751435316669	590.6682291542426	0.+156.70695288715478*I
0.5634751435316669	708.8018749850912	0.+272.4896884674982*I
0.5634751435316669	850.5622499821089	0.+472.9145129005702*I
0.5634751435316669	1020.674699978531	0.+819.6693010138624*I
0.5634751435316669	1224.8096399742376	0.+1419.3647138011504*I
0.5634751435316669	1469.7715679690841	0.+2456.240739125455*I
0.5634751435316669	1763.7258815629013	0.+4248.684151161924*I
0.5634751435316669	2116.471057875482	0.+7346.891348480905*I
0.5634751435316669	2539.7652694505773	0.+12701.63053943552*I
0.5634751435316669	3047.718323340691	0.+21955.86375923086*I
0.5634751435316669	3657.26198800883	0.+37948.67086759856*I
0.5634751435316669	4388.714385610597	0.+65586.03159876309*I
0.5634751435316669	5266.457262732718	0.+113345.53860160625*I
0.5634751435316669	6319.748715279263	0.+195876.54356197146*I
0.5634751435316669	7583.698458335118	0.+338493.212088271*I
0.5634751435316669	9100.438150002128	0.+584938.5254169735*I
0.6761701722380005	1.	1420.677228574427
0.6761701722380005	1.2	986.4147300270541
0.6761701722380005	1.44	684.8435848430149
0.6761701722380005	1.728	475.4192279405739
0.6761701722380005	2.0736	329.9857179883425
0.6761701722380005	2.4883199999999994	228.990327507103
0.6761701722380005	2.9859839999999997	158.85478726974767
0.6761701722380005	3.5831807999999987	110.14976340377186
0.6761701722380005	4.2998169599999985	76.3271357651456
0.6761701722380005	5.1597803519999985	52.83963941347423
0.6761701722380005	6.191736422399997	36.5295097915913
0.6761701722380005	7.430083706879996	25.203938174883838
0.6761701722380005	8.916100448255998	17.340259366568496
0.6761701722380005	10.699320537907195	11.881234989363424
0.6761701722380005	12.839184645488631	8.09290771276544
0.6761701722380005	15.407021574586363	5.465912207196381
0.6761701722380005	18.48842588950363	3.646967037609549
0.6761701722380005	22.186111067404354	2.391320102124486
0.6761701722380005	26.62333328088523	1.5297153399816126
0.6761701722380005	31.947999937062274	0.9453445380531973
0.6761701722380005	38.33759992447472	0.5574266205929664
0.6761701722380005	46.005119909369675	0.30833871037583127
0.6761701722380005	55.20614389124358	0.14785924503827214
0.6761701722380005	66.24737266949231	0.+0.09368737587775616*I
0.6761701722380005	79.4968472033908	0.+0.23779609553412406*I
0.6761701722380005	95.3962166440689	0.+0.4936065529453995*I
0.6761701722380005	114.4754599728827	0.+1.0128753496601486*I
0.6761701722380005	137.37055196745928	0.+2.0154150956989536*I
0.6761701722380005	164.84466236095105	0.+3.8725272238308253*I
0.6761701722380005	197.8135948331413	0.+7.224845431580665*I
0.6761701722380005	237.37631379976963	0.+13.181633619540852*I
0.6761701722380005	284.85157655972336	0.+23.66383826875548*I
0.6761701722380005	341.82189187166813	0.+41.99642737967273*I
0.6761701722380005	410.18627024600187	0.+73.93185446148686*I
0.6761701722380005	492.22352429520197	0.+129.41868933390336*I
0.6761701722380005	590.6682291542426	0.+225.65801215750298*I
0.6761701722380005	708.8018749850912	0.+392.38515139319753*I
0.6761701722380005	850.5622499821089	0.+680.9968985768214*I
0.6761701722380005	1020.674699978531	0.+1180.3237934599622*I
0.6761701722380005	1224.8096399742376	0.+2043.8851878736575*I
0.6761701722380005	1469.7715679690841	0.+3536.9866643406576*I
0.6761701722380005	1763.7258815629013	0.+6118.105177673173*I
0.6761701722380005	2116.471057875482	0.+10579.523541812507*I
0.6761701722380005	2539.7652694505773	0.+18290.347976787154*I
0.6761701722380005	3047.718323340691	0.+31616.443813292444*I
0.6761701722380005	3657.26198800883	0.+54646.08604934194*I
0.6761701722380005	4388.714385610597	0.+94443.88550221888*I
0.6761701722380005	5266.457262732718	0.+163217.57558631306*I
0.6761701722380005	6319.748715279263	0.+282062.222729239*I
0.6761701722380005	7583.698458335118	0.+487430.2254071104*I
0.6761701722380005	9100.438150002128	0.+842311.4766004422*I
0.8114042066855993	1.	2045.7752091471693
0.8114042066855993	1.2	1420.4372112389533
0.8114042066855993	1.44	986.1747621739386
0.8114042066855993	1.728	684.6036882344242
0.8114042066855993	2.0736	475.17943390321176
0.8114042066855993	2.4883199999999994	329.7460716102274
0.8114042066855993	2.9859839999999997	228.75089366843596
0.8114042066855993	3.5831807999999987	158.61565930143098
0.8114042066855993	4.2998169599999985	109.91107550180931
0.8114042066855993	5.1597803519999985	76.08908075540266
0.8114042066855993	6.191736422399997	52.602494099891324
0.8114042066855993	7.430083706879996	36.29367097183261
0.8114042066855993	8.916100448255998	24.969973487858557
0.8114042066855993	10.699320537907195	17.10897838468328
0.8114042066855993	12.839184645488631	11.653787106382199
0.8114042066855993	15.407021574586363	7.870913578362765
0.8114042066855993	18.48842588950363	5.251632534157734
0.8114042066855993	22.186111067404354	3.443500947059249
0.8114042066855993	26.62333328088523	2.2027900895735155
0.8114042066855993	31.947999937062274	1.3612961347966
0.8114042066855993	38.33759992447472	0.8026943336538691
0.8114042066855993	46.005119909369675	0.4440077429411957
0.8114042066855993	55.20614389124358	0.2129173128551112
0.8114042066855993	66.24737266949231	0.+0.13490982126396844*I
0.8114042066855993	79.4968472033908	0.+0.3424263775691376*I
0.8114042066855993	95.3962166440689	0.+0.7107934362413729*I
0.8114042066855993	114.4754599728827	0.+1.4585405035106096*I
0.8114042066855993	137.37055196745928	0.+2.902197737806484*I
0.8114042066855993	164.84466236095105	0.+5.5764392023163705*I
0.8114042066855993	197.8135948331413	0.+10.403777421476125*I
0.8114042066855993	237.37631379976963	0.+18.981552412138765*I
0.8114042066855993	284.85157655972336	0.+34.075927107007786*I
0.8114042066855993	341.82189187166813	0.+60.474855426728546*I
0.8114042066855993	410.18627024600187	0.+106.46187042454076*I
0.8114042066855993	492.22352429520197	0.+186.3629126408203*I
0.8114042066855993	590.6682291542426	0.+324.94753750680337*I
0.8114042066855993	708.8018749850912	0.+565.0346180062025*I
0.8114042066855993	850.5622499821089	0.+980.6355339506198*I
0.8114042066855993	1020.674699978531	0.+1699.66626258234*I
0.8114042066855993	1224.8096399742376	0.+2943.1946705380574*I
0.8114042066855993	1469.7715679690841	0.+5093.260796650531*I
0.8114042066855993	1763.7258815629013	0.+8810.071455849344*I
0.8114042066855993	2116.471057875482	0.+15234.513900209962*I
0.8114042066855993	2539.7652694505773	0.+26338.101086573424*I
0.8114042066855993	3047.718323340691	0.+45527.67909114098*I
0.8114042066855993	3657.26198800883	0.+78690.36391105216*I
0.8114042066855993	4388.714385610597	0.+135999.19512319478*I
0.8114042066855993	5266.457262732718	0.+235033.30884429012*I
0.8114042066855993	6319.748715279263	0.+406169.60073010286*I
0.8114042066855993	7583.698458335118	0.+701899.5245862368*I
0.8114042066855993	9100.438150002128	0.+1.2129285263046331*^6*I
0.9736850480227195	1.	2945.916301171925
0.9736850480227195	1.2	2045.4295841840942
0.9736850480227195	1.44	1420.0916575304725
0.9736850480227195	1.728	985.8293110575717
0.9736850480227195	2.0736	684.2583848206255
0.9736850480227195	2.4883199999999994	474.83434311872765
0.9736850480227195	2.9859839999999997	329.401286882548
0.9736850480227195	3.5831807999999987	228.40654939406076
0.9736850480227195	4.2998169599999985	158.2719487226055
0.9736850480227195	5.1597803519999985	109.56827628777991
0.9736850480227195	6.191736422399997	75.74759150384355
0.9736850480227195	7.430083706879996	52.262886199438995
0.9736850480227195	8.916100448255998	35.95676182251634
0.9736850480227195	10.699320537907195	24.636928873943937
0.9736850480227195	12.839184645488631	16.78145343319038
0.9736850480227195	15.407021574586363	11.334115552842388
0.9736850480227195	18.48842588950363	7.562350849187142
0.9736850480227195	22.186111067404354	4.958641363765322
0.9736850480227195	26.62333328088523	3.1720177289858644
0.9736850480227195	31.947999937062274	1.9602664341071048
0.9736850480227195	38.33759992447472	1.1558798404615722
0.9736850480227195	46.005119909369675	0.6393711498353224
0.9736850480227195	55.20614389124358	0.30660093051136034
0.9736850480227195	66.24737266949231	0.+0.19427014262011472*I
0.9736850480227195	79.4968472033908	0.+0.4930939836995584*I
0.9736850480227195	95.3962166440689	0.+1.0235425481875775*I
0.9736850480227195	114.4754599728827	0.+2.100298325055279*I
0.9736850480227195	137.37055196745928	0.+4.17916474244134*I
0.9736850480227195	164.84466236095105	0.+8.030072451335581*I
0.9736850480227195	197.8135948331413	0.+14.981439486925627*I
0.9736850480227195	237.37631379976963	0.+27.333435473479838*I
0.9736850480227195	284.85157655972336	0.+49.069335034091246*I
0.9736850480227195	341.82189187166813	0.+87.08379181448916*I
0.9736850480227195	410.18627024600187	0.+153.3050934113388*I
0.9736850480227195	492.22352429520197	0.+268.3625942027814*I
0.9736850480227195	590.6682291542426	0.+467.92445400979705*I
0.9736850480227195	708.8018749850912	0.+813.6498499289324*I
0.9736850480227195	850.5622499821089	0.+1412.1151688888933*I
0.9736850480227195	1020.674699978531	0.+2447.5194181185716*I
0.9736850480227195	1224.8096399742376	0.+4238.200325574806*I
0.9736850480227195	1469.7715679690841	0.+7334.29554717677*I
0.9736850480227195	1763.7258815629013	0.+12686.502896423062*I
0.9736850480227195	2116.471057875482	0.+21937.700016302362*I
0.9736850480227195	2539.7652694505773	0.+37926.86556466575*I
0.9736850480227195	3047.718323340691	0.+65559.85789124305*I
0.9736850480227195	3657.26198800883	0.+113314.12403191517*I
0.9736850480227195	4388.714385610597	0.+195838.84097740057*I
0.9736850480227195	5266.457262732718	0.+338447.96473577793*I
0.9736850480227195	6319.748715279263	0.+584884.2250513486*I
0.9736850480227195	7583.698458335118	0.+1.0107353154041816*^6*I
0.9736850480227195	9100.438150002128	0.+1.7466170778786726*^6*I
